Corner Cases: How Size and Position of Objects Challenge ImageNet-Trained Models

Backgrounds in images play a major role in contributing to spurious correlations among different data points. Owing to aesthetic preferences of humans capturing the images, datasets can exhibit positional (location of the object within a given frame) and size (region-of-interest to image ratio) biases for different classes. In this paper, we show that these biases can impact how much a model relies on spurious features in the background to make its predictions. To better illustrate our findings, we propose a synthetic dataset derived from ImageNet-1k, Hard-Spurious-ImageNet, which contains images with various backgrounds, object positions, and object sizes. By evaluating the dataset on different pretrained models, we find that most models rely heavily on spurious features in the background when the region-of-interest (ROI) to image ratio is small and the object is far from the center of the image. Moreover, we also show that current methods that aim to mitigate harmful spurious features, do not take into account these factors, hence fail to achieve considerable performance gains for worst-group accuracies when the size and location of core features in an image change. The dataset and implementation code are available at https://github.com/Mishalfatima/Corner_Cases.

==> center_train.dat <==
0.7678075814362695 
0.7622763704276677 
0.648950337304933 
0.8141805670589897 
0.6842022644024025 
0.6878515589493612 
0.6728257002396945 
0.5966863553386365 
0.6528760146220687 
0.7091746343831016 
0.8562979032308439 
0.916513747938459 
0.737743701697508 
0.7422709651673843 
0.6105590676717715 
0.8122962029374029 
0.7749649976630886 
0.6728804445005263 
0.8881512319270983 
0.7930766352721887 
0.8189306913879415 
0.8078436550154766 
0.8127215777569619 
0.887019412066692 
0.7623133524048493 
0.6108168023564513 
0.8092654990519673 
0.7426352644307178 
0.847430536480144 
0.6916061941863727 
0.8184460005786393 
0.7993555110875675 
0.6164101467119248 
0.6219700131726967 
0.7523878714751764 
0.7802256908519932 
0.7173302873476394 
0.6656943780735877 
0.7866675788402189 
0.7243550001211585 
0.7854158686366596 
0.6754312922101502 
0.8430233527956722 
0.670061962188622 
0.8674950124820073 
0.7394968595802097 
0.8135272149434861 
0.747509705508867 
0.6868705763688887 
0.5456050681181067 
0.7348991587236233 
0.8223577696821227 
0.7427479790108238 
0.7397235744494073 
0.7503344786459227 
0.7264892868572261 
0.6741974556906147 
0.7859789348325392 
0.8912037885476388 
0.8426015919381635 
0.6346957954702404 
0.5964445789914319 
0.7601970925551317 
0.683253884752956 
0.7447004458244242 
0.7231606803684828 
0.7550532195958947 
0.7003696063259456 
0.6053745253439055 
0.7980623469360149 
0.8343387658311718 
0.752994688497268 
0.7404275342684101 
0.7342512052738314 
0.6639331614912319 
0.7132112246234806 
0.7024763753392504 
0.737287009260259 
0.683753668165626 
0.5564470865749553 
0.5992266927279678 
0.7558379326697572 
0.7478089186607491 
0.7012925370759844 
0.5914801590726094 
0.7520113851526794 
0.7844017989558282 
0.7581747418064028 
0.6420241187190451 
0.7142055933226896 
0.5726834210783179 
0.7258497682602214 
0.7214422656247794 
0.6664445762997284 
0.8670629853908677 
0.5522742840608572 
0.7075481642218423 
0.7521590094934997 
0.8110827251826936 
0.7499154042492729 
0.7137823302405076 
0.5953792193616131 
0.6668911181054538 
0.5387065115471427 
0.742049619023775 
0.6445713470019936 
0.48054742932286304 
0.7830724270000273 
0.9289576532535775 
0.8115142117507268 
0.7098620093951009 
0.7493385286285327 
0.8339190270894756 
0.8268346322374366 
0.7659108914185727 
0.7067328361280394 
0.7187185921735233 
0.8197046602605169 
0.8995944413562749 
0.724612054713724 
0.6177105317936107 
0.9608076763270162 
0.7700812760234774 
0.7794748077998882 
0.6112505343918258 
0.7875982865782456 
0.6870767986047721 
0.70521242357547 
0.775470668464304 
0.9558196338855536 
0.6385031839240068 
0.6386810482696655 
0.7534062699515697 
0.7830506930172706 
0.7006732763733874 
0.7594254719259481 
0.7534948618555762 
0.683798235221839 
0.7261676647309844 
0.7379945690998335 
0.6358376445414456 
0.718665032861013 
0.5886058090440398 
0.5859276735577361 
0.7369022340603071 
0.7560046995297457 
0.7828076589038133 
0.6861633765940245 
0.7460444759948038 
0.7424908020268466 
0.8328006614083007 
0.8200615417584491 
0.784812991805514 
0.715742366561774 
0.7666755352722061 
0.694626416976881 
0.8608757824746777 
0.6793507063709131 
0.8496927084896192 
0.7870453747761806 
0.8422725336957659 
0.8270995007972032 
0.7175104418420655 
0.7510675110158901 
0.5370434294161662 
0.7220787540781463 
0.7702687646277131 
0.7795739705141843 
0.7625040669744164 
0.8389050267970906 
0.6671916047514181 
0.8436537277184042 
0.7620579140315278 
0.8358547455116028 
0.791342685950592 
0.7187145014825759 
0.594350336121934 
0.7187319999300873 
0.7647056945054497 
0.7700566599110388 
0.7801421439908829 
0.7830621521541122 
0.8382034515479986 
0.7563146992999854 
0.793260206736318 
0.7638235368797877 
0.7839874060179378 
0.7873563787154648 
0.7844447915488055 
0.7592578861742659 
0.7863772901971237 
0.8018588982013569 
0.7949637127117263 
0.8062983571660006 
0.8116647714933196 
0.8011216129237246 
0.7868624936181603 
0.7872190431835725 
0.8190555063302283 
0.789269951964896 
0.797251787857639 
0.8526469696981784 
0.8259294061071785 
0.8287523698617718 
0.8162484183873719 
0.8363655495320828 
0.8095212068178772 
0.8278072635451006 
0.8374796383857378 
0.8675440039939373 
0.8126739637329687 
0.7864259163159603 
0.855152177922477 
0.80790489338843 
0.8475862379423112 
0.8564594862862718 
0.8029135886981225 
0.7777157139154117 
0.8150015871179589 
0.8078419488203319 
0.8294656234979629 
0.8157615108061428 
0.8159692731942387 
0.7850533926714317 
0.8356842895813077 
0.8115992502642734 
0.8061130252407966 
0.8195742176408587 
0.8635423418357968 
0.812931829083849 
0.8108223951779879 
0.8418941703686188 
0.8140223087490324 
0.8599046339260855 
0.8082415491457612 
0.7743046492893503 
0.7666409894156812 
0.8276125523487377 
0.8434699642720647 
0.835541292467964 
0.8286447867453098 
0.7825386794441838 
0.7708972472195295 
0.8492310740674536 
0.8537683422078511 
0.8806371354839525 
0.8739233744529201 
0.903950945300571 
0.8694535687245348 
0.8674772288473552 
0.8716297613128143 
0.8587382254560862 
0.8524215887698731 
0.8674967172120115 
0.8727998863905668 
0.8341180516660494 
0.8507166421669392 
0.7775706075526473 
0.7753550602256418 
0.8033238565162868 
0.7884338037893835 
0.8491992374203797 
0.7919718283109175 
0.7870203745851188 
0.7693039736305191 
0.7865137585228489 
0.8018758749538292 
0.7930598006797115 
0.8103065650252735 
0.7844472418968155 
0.7798156293160324 
0.8442064981795242 
0.8138330681317479 
0.8028030105734629 
0.8035976070107199 
0.7509946777257068 
0.7790206577655067 
0.8281489393518616 
0.8209675034897757 
0.8168412928450298 
0.7787854363063325 
0.8599772629461118 
0.8152151548136504 
0.768280250345434 
0.8566834728465351 
0.8437318413908409 
0.8839718943457983 
0.872883936834671 
0.7951056982434932 
0.826360043300734 
0.8090532232142104 
0.8748224719781285 
0.8811408364439269 
0.868792492601167 
0.769650653384778 
0.8153374411627475 
0.8299770620537967 
0.8205719705102806 
0.7651669232270617 
0.8311906251675314 
0.800951939068598 
0.8207642498348531 
0.8625027774836553 
0.7932224982284216 
0.8121317181598259 
0.797469131811918 
0.7671112360287702 
0.8133674257630792 
0.793143672773651 
0.8281699238883125 
0.8081541796853094 
0.83333963908911 
0.7999250723967035 
0.7826985171887231 
0.8183353569179812 
0.7925594573649276 
0.8058934992719891 
0.8029469451664039 
0.7915859776180485 
0.7730619970345336 
0.7677515364511497 
0.7342348988738823 
0.7912074515834165 
0.7668814202173305 
0.7416954132255869 
0.8007094443196446 
0.7478778260772105 
0.8036277889224582 
0.8865871700766804 
0.8298727849271239 
0.8462943218238781 
0.8123656455289904 
0.8167244705685665 
0.8581778607486669 
0.8511892803041654 
0.7950297464148549 
0.7608363496653099 
0.8061904337128165 
0.8178608530970941 
0.809920318055431 
0.8705602657754679 
0.8412575038834168 
0.8416719878733211 
0.8120212965135444 
0.8172420620523542 
0.7582500888559587 
0.7809944976678651 
0.7761215371088568 
0.8105276168869072 
0.8296180286074197 
0.8706047062493034 
0.8077328404835896 
0.8063755389888706 
0.7971447584819938 
0.8132465206889513 
0.8221391833494188 
0.8389094585231465 
0.8209818252934471 
0.8301370230227161 
0.7908211503692759 
0.8196166348970766 
0.8125827372721244 
0.8371053541557109 
0.8723698181111348 
0.8238539158150762 
0.8515503166014687 
0.8195551469108254 
0.8219313660688283 
0.8490011418721446 
0.8417289627117139 
0.7919786168711213 
0.8335866845371731 
0.8183385217879094 
0.850801429980331 
0.8053483933661923 
0.8569828891580092 
0.819042595135898 
0.8130082174185059 
0.7775407136713036 
0.8341409823931086 
0.8005842147838502 
0.8508900732898876 
0.8130408312664212 
0.7976902628999247 
0.7773838751128329 
0.8412246870543201 
0.80451049930452 
0.8092107969820781 
0.8132868666127452 
0.8050640133130658 
0.8131458521085547 
0.8210496590302809 
0.7904210928996737 
0.805636984265548 
0.8438022186567031 
0.8384955785950083 
0.8506838484818853 
0.8013423802051133 
0.7967954090126605 
0.8286136825960002 
0.832327140113758 
0.8391930084852945 
0.8204951032122735 
0.8489989855738936 
0.8163837052406661 
0.8162006219143717 
0.835104839572524 
0.8117614343248132 
0.8172181348306228 
0.8168203029237338 
0.8189591187191283 
0.8014011716109989 
0.8135253798864458 
0.7874982481405418 
0.797734891602653 
0.8033354572655252 
0.843134647525509 
0.799036484030195 
0.8143250076530768 
0.8532332116777718 
0.8155542478291657 
0.8364720913118946 
0.827267977630295 
0.792342254868224 
0.7876059525379703 
0.8183753281096743 
0.799137219404563 
0.865304847240448 
0.8145562655177583 
0.7823456504343012 
0.7645302983359126 
0.8033499181502576 
0.7722961559779662 
0.793704096177898 
0.8252165932435144 
0.865206663021797 
0.8442489772244206 
0.8571745991318477 
0.7877475348860026 
0.8184193021182734 
0.8333664788305759 
0.8186592862693203 
0.805779210354289 
0.8725930726590079 
0.8037590980787509 
0.8143198222531186 
0.8284979985059627 
0.8117834613514294 
0.812440317048102 
0.7818706395988305 
0.773785538462556 
0.7998810297227094 
0.8118863500543495 
0.800947665965476 
0.810861661299771 
0.823980151873962 
0.8504466110307626 
0.8292351559466086 
0.8592058093597491 
0.8338231927020726 
0.8542215661164132 
0.8221072563802817 
0.8433269337111828 
0.8229950660230532 
0.8305717887308764 
0.85817759384522 
0.8256782587741183 
0.8220596689717136 
0.7862749439222734 
0.8044662816744101 
0.8160748906190474 
0.7761562917893104 
0.826714987605028 
0.7818151348962052 
0.7990640079733076 
0.8621287183854186 
0.7683933649587942 
0.8773233438091913 
0.87528262034435 
0.8139573554627788 
0.8344180793045324 
0.8556240892629227 
0.8229829702371111 
0.7572409706619384 
0.8552739013355314 
0.8456467575105754 
0.8537928817552491 
0.8194250386486698 
0.8568151864761024 
0.8384702558326255 
0.8402557439249981 
0.8663276390273023 
0.8474869979082209 
0.841723356557929 
0.8543211191417687 
0.86079293498598 
0.8045455825010045 
0.792339843947713 
0.8020766256632758 
0.8075884007175879 
0.8214274513347707 
0.8594257269589458 
0.8615149077546748 
0.8311107766239804 
0.8044598226841813 
0.8329626733938705 
0.824823041926847 
0.8268249932837357 
0.8421634630841901 
0.7901068950335838 
0.7918143812566996 
0.8105803335550361 
0.8064498651515333 
0.7879701551032665 
0.779720535129874 
0.7820444204799837 
0.7861897729551502 
0.7955638987555633 
0.7391362064223809 
0.7152637113295376 
0.7598714568221234 
0.7892725964871253 
0.7657769410167139 
0.7822485387063353 
0.809550569449022 
0.7870501390365577 
0.7803982615117195 
0.7606647504632333 
0.757639439623666 
0.8000115002290561 
0.8099008037661384 
0.8124161056775068 
0.8007732030719217 
0.7848618424317145 
0.7825592451324066 
0.8186268344373422 
0.7965976284679613 
0.8442561790187477 
0.8408897822475776 
0.8345411057455824 
0.8266649783558726 
0.8473141898616913 
0.8345143419828744 
0.8242608239905967 
0.804542601253504 
0.7750781673648292 
0.7956826587294052 
0.7966504267308108 
0.8061855667992881 
0.8065611204637146 
0.8036571291168179 
0.7897565062779291 
0.8123418036802315 
0.8149952622586535 
0.8105466424941061 
0.7825123005062834 
0.814531814678629 
0.8330533896430162 
0.7998782590586824 
0.7996988396698741 
0.8188695893318682 
0.828751882532003 
0.7652464744713021 
0.7874410081207751 
0.697083494922425 
0.8176024758122251 
0.691991959310447 
0.7404552058339382 
0.7891945010780113 
0.8539292056164713 
0.8282531693607992 
0.8374171277304909 
0.7177278588995011 
0.8452584508643295 
0.8488630313892619 
0.7726230160348463 
0.8578207993494923 
0.8312145123687706 
0.7699210065626857 
0.8621216972377264 
0.7636612289843772 
0.7511042304575031 
0.8470693795289742 
0.9163798275838295 
0.35488564931376454 
0.6702576034387073 
0.7321374372433225 
0.7407496907607405 
0.7205873355497979 
0.6417559718202053 
0.7415737707267837 
0.9470466224691503 
0.7529732213427723 
0.8513393661609392 
0.7421171502496465 
0.705028449998742 
0.6488381521458748 
0.4947189564586562 
0.9054169657485233 
0.7496356568376492 
0.5345212435850366 
0.7818164361968185 
0.7399329645460565 
0.8299741665445279 
0.6966100141278699 
0.7468586509319454 
0.7522550504010964 
0.7687178012410355 
0.861542371674587 
0.6686828681816558 
0.8521217101389114 
0.7244624846563157 
0.7783096638698022 
0.6893482421251944 
0.8107821493854726 
0.8340981136221974 
0.7709076987595864 
0.6502869373232749 
0.8729022631564965 
0.7840689887985205 
0.7404476440992113 
0.8278887879711339 
0.7813939289498207 
0.9253563224272409 
0.7181050215313318 
0.7439581632854626 
0.7662713350935115 
0.6406932796680049 
0.7617406216755226 
0.8651993070554016 
0.7755060900390911 
0.9021108825269779 
0.8128576869704074 
0.7443272827958666 
0.795594045507457 
0.8320645946243131 
0.783192130132464 
0.7732419971959525 
0.7797086242144391 
0.7778590349379091 
0.8027675010344746 
0.8665200999409882 
0.8038794216271512 
0.7140064786430782 
0.897746677301714 
0.9155088484579441 
0.8656109177164111 
0.8613721162277057 
0.8612083953607924 
0.9003931379407034 
0.8413328316285711 
0.730444340785674 
0.7581212076522322 
0.8259661464916218 
0.8074440858969223 
0.9303836544653457 
0.8163974392696819 
0.8402118763475159 
0.7865010288330394 
0.7337464328398818 
0.6499700447762604 
0.5438235660905761 
0.8696239704276275 
0.7634881258596348 
0.7614347816915874 
0.8052721659767828 
0.8455409292524187 
0.8183585436433534 
0.4823449146440083 
0.6248149004510078 
0.8481417322669464 
0.7259770428641908 
0.9173798117029365 
0.8166722634312515 
0.7883710823620307 
0.8053981314752097 
0.6688548031659075 
0.6491239549548136 
0.6007544914616864 
0.8371491522309277 
0.8244818879253231 
0.8066555477887971 
0.8739319847180294 
0.853677684043129 
0.8700434665641059 
0.8029647758202086 
0.7220152644824771 
0.834621360046523 
0.873021830031366 
0.7364696885714483 
0.7718625796730141 
0.6906338822421054 
0.8008839337111041 
0.7655955776795969 
0.8362928307588913 
0.8020756453054924 
0.8401034834725137 
0.767349275979959 
0.8167413092908405 
0.8067476588502508 
0.8090702693062747 
0.7221094134043237 
0.7072299597703402 
0.8032009441579614 
0.650361560885404 
0.7411470659884695 
0.787601919233799 
0.9123223776805149 
0.9186881546136793 
0.5922601136215632 
0.7336494836732338 
0.8301927934090296 
0.8499630813977935 
0.8466387266064844 
0.7904523420089494 
0.7938705734898686 
0.907955862286072 
0.7713126748406198 
0.8022814662919133 
0.7797227666048662 
0.8210038208107274 
0.8234815025411123 
0.8821691921847798 
0.7707167786365321 
0.7191533237064744 
0.6945052563793261 
0.6733830717911247 
0.7070183284793286 
0.7218814771367262 
0.7765302720083752 
0.7668892356732581 
0.7296751169636119 
0.8356773269422166 
0.9179671039188982 
0.7878521326198882 
0.8117062447452417 
0.8151583360666256 
0.6590755943009812 
0.745598360681293 
0.7440066025252097 
0.902336620207334 
0.8037595351330108 
0.7437803513941642 
0.9319283265491284 
0.5961951827481076 
0.7769804962173732 
0.7782625373268879 
0.7918465383227412 
0.8202687289280806 
0.7106528502094843 
0.6278516205578197 
0.7149576200792331 
0.7737193103037935 
0.8233598023310812 
0.71162770696786 
0.810959236890836 
0.7622757865023112 
0.7956787531997644 
0.7582927983268707 
0.8694940293325029 
0.8093722070125893 
0.8879159508567107 
0.7469052262494589 
0.7888699880919672 
0.8037299778492201 
0.8566913722441121 
0.8609471552355109 
0.803497412157686 
0.6895354819330541 
0.6905974791843297 
0.6187517036868867 
0.8451255525954259 
0.6790906923492875 
0.8795108667903633 
0.8048444248226185 
0.7973552179365112 
0.7815817130288518 
0.7552997866426691 
0.873176688844477 
0.8158366042691498 
0.6595761803415063 
0.7350739302151758 
0.8406796884586413 
0.7270603747205521 
0.6937707128714923 
0.7392619696844451 
0.8336397901608432 
0.7704070509587648 
0.8625928763585896 
0.7334104865337008 
0.7582986973436291 
0.7850061279681828 
0.792849146220101 
0.6605884600818778 
0.8800737469252223 
0.7902952153625301 
0.6806288765042294 
0.8758802335551854 
0.8342582724887777 
0.8549622662408256 
0.8072092889210666 
0.8002060783507142 
0.8447372243631343 
0.8520958420866337 
0.8573030070643917 
0.8567343772603915 
0.6635283983670747 
0.7634766308777147 
0.5878695098299548 
0.7009359587423403 
0.9060467085573407 
0.8670494055024416 
0.9465465125424257 
0.7940005334310754 
0.6445272834824994 
0.6259587432420239 
0.8814978927009922 
0.7489310391711002 
0.807693877265988 
0.5768245009672883 
0.756250244964052 
0.8390038299792641 
0.7031996857466085 
0.8198144773859722 
0.8619987701552416 
0.8822251863519449 
0.7809400481309264 
0.9325274116501413 
0.7908007106707318 
0.7886976529607762 
0.8374100365339414 
0.566570040227919 
0.7502727949277109 
0.7041610884179075 
0.8630711351661576 
0.6869844276984761 
0.7147723219097304 
0.6695101073966497 
0.7244583253511606 
0.8391239511425914 
0.8039473000215774 
0.8292552793074792 
0.697377805445591 
0.8198546655027263 
0.9377362852438915 
0.8248400073330683 
0.6830039610271721 
0.7041558778492665 
0.6415165516409197 
0.790304437562124 
0.7486048700087421 
0.7681286277108926 
0.8148032093203507 
0.698258394919502 
0.7823246510913787 
0.7287977473592315 
0.5820989242439802 
0.6906413577776584 
0.7676352800068715 
0.6189922519275264 
0.8320692151864867 
0.801299103741475 
0.6538776408465496 
0.7572864991065765 
0.8369335920954318 
0.8354434787080838 
0.8040996953543756 
0.5829201978365517 
0.7778959665594495 
0.7899598581875038 
0.8170006373723347 
0.7539424649216685 
0.7964162168157843 
0.7729364634370656 
0.846702859690695 
0.7289732850514051 
0.8473841577881214 
0.6799864364897363 
0.6963283591652731 
0.7948067593826061 
0.8249398713704095 
0.6357095252762223 
0.7160117074286914 
0.7157514902344648 
0.7459469049966254 
0.8389228171067785 
0.8280357681243575 
0.852671360186789 
0.8371916330429878 
0.7678190620104763 
0.6351502090577419 
0.7101300834572271 
0.7897006110004757 
0.7361456137941482 
0.8500543571812748 
0.8179858523772526 
0.8191462432323121 
0.820081605248725 
0.8141134062060906 
0.7929204172583805 
0.8135376931431136 
0.7938737428717948 
0.8671652202455092 
0.8116544631844925 
0.7339577077842927 
0.8168990728765847 
0.7454761985247418 
0.7957033210914305 
0.7297486896511602 
0.6961733294592963 
0.7172800713778408 
0.8726807015631658 
0.7725504047219632 
0.823228899327532 
0.8936941107956999 
0.8434889645453999 
0.7735628427843491 
0.7967595123284236 
0.39920875218904706 
0.8168256903174986 
0.7479735709105929 
0.8753608803573989 
0.871814346955183 
0.8542193849872258 
0.8053467143324623 
0.7479367080717697 
0.772571699007165 
0.7895561493989559 
0.9033337145740775 
0.7479243411774367 
0.9437736126035452 
0.7448183265142724 
0.7430405647569812 
0.7013089780053002 
0.6377351247205894 
0.8176699918787981 
0.6512519467288465 
0.8706690025773078 
0.7219379330727093 
0.7881739244895744 
0.7976631725379497 
0.9451607134225022 
0.7140229681499213 
0.939752205566998 
0.9073631538479937 
0.815043742546889 
0.7505390502865997 
0.8588468254196877 
0.8318854557882144 
0.6547699323041805 
0.7714019729490742 
0.7203835013481455 
0.7154936710999548 
0.8053331510549464 
0.7566754952427223 
0.7111471458345245 
0.8237590613610607 
0.7067792067907354 
0.7741471563239948 
0.6939501680916409 
0.7738471785132631 
0.7085381567511245 
0.7083221849958379 
0.6634146549093632 
0.7732982089811802 
0.7329469562223956 
0.7754900231012445 
0.7091931234978667 
0.6888823815807898 
0.677724122978414 
0.6967885732633701 
0.7900323243843795 
0.6733062541223964 
0.7175404676026862 
0.7690810954334142 
0.7638267482422999 
0.8672126714070415 
0.7610116327894322 
0.762380417901775 
0.8763324584877283 
0.8617207597629803 
0.7637406885086161 
0.7262846686922872 
0.7060846530727126 
0.7718473085281691 
0.7514597678007081 
0.6739064615034526 
0.7215448018055807 
0.6113943791806193 
0.7883618321941421 
0.7281880608747232 
0.7134935201428556 
0.8351207541854722 
0.8159843842363919 
0.8247440858938031 
0.8355198914433519 
0.83419343185177 
0.8588895388726815 
0.8203291946056844 
0.6706498660989065 


==> centeredness.dat <==
0.7327805966848419 
0.7847372608880201 
0.5562457804371204 
0.7386827824388941 
0.7666295312904949 
0.6061650075230958 
0.7123511546519068 
0.47966876345443327 
0.6267844549318154 
0.6593252615133922 
0.8830952896674473 
0.8298021895786127 
0.7309201431175073 
0.7018073358469539 
0.5844270791113376 
0.7823431735237439 
0.7151543729509794 
0.5963773437521231 
0.8293781422679172 
0.7851025585333506 
0.8182997510234514 
0.7242827938880518 
0.6922335321207841 
0.8730162785698972 
0.7768290051959811 
0.6257826147973539 
0.7659838296969731 
0.6778090865413349 
0.7564847336212793 
0.5452403933454418 
0.7130648056666056 
0.7707417893409729 
0.5758738837142785 
0.6403271230310201 
0.6754270105312267 
0.741207772238387 
0.6794367965981364 
0.604463909988602 
0.6949480149528336 
0.7656341835856437 
0.7815671585706565 
0.6677431548280376 
0.8374631923437118 
0.6765503013134002 
0.8126553558111191 
0.7050725421557824 
0.7250689907868704 
0.6710714518651366 
0.5991003369121002 
0.4713739220003286 
0.6707553085188072 
0.8289691520730655 
0.8291635697086651 
0.7392372556030751 
0.6877077223844827 
0.6529518892036543 
0.5881622749426936 
0.7155963478982449 
0.8504135285317898 
0.8125936276515324 
0.7218011749883493 
0.5973002179296393 
0.7179581081867218 
0.6107593980360599 
0.7208634862303733 
0.7159150296449661 
0.7361721457540988 
0.6200969598615026 
0.5698989551862081 
0.750375856384635 
0.7334394933927847 
0.7750825317402681 
0.7484087948997816 
0.6859377991904816 
0.690854183067878 
0.7829650098085403 
0.774011735121409 
0.6945335168341796 
0.7409347719947498 
0.5380675731847684 
0.5871856647729874 
0.7675618880987167 
0.6911236482062155 
0.7113665497303009 
0.5752148397264795 
0.7228195243450223 
0.7617160427570343 
0.7610713247954846 
0.6337921898398133 
0.6626873598418066 
0.6383583927154541 
0.641133115068078 
0.65303590936796 
0.6230065909212543 
0.8429610730086765 
0.5011730158149981 
0.6413808152136349 
0.7251485970218977 
0.7575142790749669 
0.6593813891940647 
0.6457175091648699 
0.5868872987230619 
0.5761827422048129 
0.5011001282757279 
0.609980422389176 
0.6368553661505382 
0.4322146539390087 
0.7691735581556955 
0.93180953592062 
0.7994776756068072 
0.6463686876310544 
0.8091290608048439 
0.8719592824578285 
0.7386749196052551 
0.6459937733593426 
0.6381618661943711 
0.7746783332195548 
0.6386827444843947 
0.8731323518355688 
0.742220173065861 
0.5725415230370212 
0.8971535391062498 
0.6013424362352207 

0.7263491608202457 
0.5940580696794722 
0.5822315675153265 
0.7321233341097831 
0.6988841865176246 
0.7576734153571583 
0.9095692697962124 
0.6156781662272082 
0.5456024737888505 
0.7430802870665988 
0.7055799543161276 
0.6265919686655204 
0.7177026389837264 
0.7170594109992185 
0.5704674592604713 
0.7385780387934712 
0.6335408717748665 
0.5987786289056143 
0.6507292227447032 
0.5918124038643306 
0.6169807022809982 
0.7459152382612229 
0.7505498945713043 
0.7168140808563858 
0.5765781827456964 
0.6634488155705438 
0.6350972762648903 
0.8347837874293327 
0.8081240972876549 
0.8223791359663007 
0.6843604048575673 
0.6624547657129309 
0.6436875684672604 
0.8389653980731964 
0.6526614472411927 
0.8536603218317032 
0.6699891346416303 
0.7780282532051206 
0.8043607669572036 
0.7021049925448402 
0.775732079744339 
0.6451361845086018 
0.6566543536526817 
0.38792990136282013 
0.7214768674189136 
0.7719659804006418 
0.6116930530601078 
0.6429622763527764 
0.7865292249939272 
0.7499180322587492 
0.8212514578104019 
0.6650949592899268 
0.6493603016634782 
0.5222948769039244 
0.7107543766498565 
0.5921370509780116 
0.7834899365901947 
0.7702335391548418 
0.7256183477633056 
0.8019925068318844 
0.7114970740800104 
0.772608619829019 
0.7017126135811921 
0.7855831705033779 
0.7863009923249483 
0.7633919415871301 
0.7518828425804774 
0.8307862490415573 
0.7795660481452942 
0.7639284187555313 
0.7799696409702301 
0.8070022225379944 
0.7803270265460014 
0.799022806584835 
0.7960782134532929 
0.8206819742918015 
0.8205352437496185 
0.7690937441942236 
0.85302521109581 
0.8259050869941711 
0.8265135878324509 
0.825539922773838 
0.7904873194793861 
0.8139061025679112 
0.826405817270279 
0.8253748208284378 
0.7787412292758623 
0.8063015275448561 
0.6981537737385147 
0.8313698333501816 
0.8162815736134847 
0.8285589951276779 
0.8042663029829662 
0.8056200394034385 
0.7627660930156708 
0.8261385516325633 
0.8015348452329636 
0.811898981531461 
0.8037261182069778 
0.801352855861187 
0.7977125167846679 
0.7951003098487854 
0.784241863489151 
0.7528463678310314 
0.8142243670225143 
0.8170804786433777 
0.8339202872912089 
0.808359028339386 
0.8570923066139221 
0.7892823827266693 
0.824075745344162 
0.815333499709765 
0.7686972784996032 
0.746878327652812 
0.8306719400485356 
0.8408635699748993 
0.8155151760578155 
0.8241360280911126 
0.7588600099086762 
0.7811881241202354 
0.8214014145731926 
0.8225569381316502 
0.8039008402824401 
0.7614707108173105 
0.8645886136094728 
0.866833300193151 
0.8837921506166458 
0.8674384903907776 
0.8647862864136695 
0.8612805581092835 
0.8870732045173645 
0.9170670139789582 
0.8604407682021459 
0.8693398873011272 
0.7226290408521889 
0.7530169395978251 
0.8199985901514689 
0.7445125263929369 
0.8185459072887897 
0.7850489670038223 
0.7854528240362803 
0.7992608973383903 
0.8093484062949817 
0.7721185606718063 
0.7966331958969435 
0.8116788268089294 
0.7803601979017257 
0.7875562565525374 
0.8282804031555469 
0.7839690625667572 
0.8144844589134057 
0.7608128940314054 
0.6942737665179777 
0.7642835982640583 
0.7900706590612728 
0.8268855047225953 
0.820473759174347 
0.7504500237107279 
0.8897328007221222 
0.772585379530986 
0.606780920726316 
0.7305551536773287 
0.7271908890331784 
0.8737774479389191 
0.6737669051899796 
0.7441880691997207 
0.8010278131663798 
0.7648463848332564 
0.8669860848784446 
0.792837643528978 
0.7610189773918843 
0.6778687446526351 
0.7847499053875606 
0.8126264915366967 
0.7502903646826744 
0.724664643007246 
0.7908450990319252 
0.7708290626035601 
0.8126615168452263 
0.8074026202658813 
0.761514746348063 
0.7946821483373643 
0.7930884130919972 
0.7374007346885546 
0.8238682186603546 
0.7846859035227034 
0.8212219274044037 
0.7240335127711296 
0.8213040432333947 
0.8081876216332117 
0.7554937170445919 
0.814723898768425 
0.7788315066099166 
0.7372416281923089 
0.809093557871305 
0.7429270319569677 
0.7793285197019577 
0.7382639252855663 
0.6021557824719921 
0.7391675827900568 
0.750432759821415 
0.6971360962589581 
0.7194241212308407 
0.6708942613061859 
0.8093781919280688 
0.8197241938114166 
0.82850059847037 
0.7914491456747055 
0.7927277569969494 
0.8039278596639633 
0.8290324264764786 
0.8246761602163315 
0.7358372745116551 
0.7719511722118567 
0.7665957566102345 
0.8118773292253415 
0.7820856724182764 
0.8036740183830261 
0.8077590570847194 
0.8453272517522177 
0.8074912968277931 
0.7598586009939511 
0.7944243441224098 
0.7636967803438505 
0.804499909778436 
0.7822905117869376 
0.8027102744579315 
0.8308003416657448 
0.7919110353291035 
0.7543394623200099 
0.8029907521605492 
0.8326526176929474 
0.7872918912342617 
0.7975475114583969 
0.8017958039045334 
0.8389690180420876 
0.784991020510594 
0.8614151870012283 
0.819167762051026 
0.8205591136217117 
0.7543193200230597 
0.7881616177161536 
0.8233893378575643 
0.811924741268158 
0.8225957437107959 
0.8262442371249199 
0.8020886033525071 
0.7821711625655493 
0.8418205408751964 
0.7753362195193767 
0.8479592591524124 
0.8030016278227171 
0.8467267572879791 
0.7892180131872495 
0.750483016263871 
0.8079597923159599 
0.8126387699445088 
0.8017143616080284 
0.7536266311208408 
0.7893392035067082 
0.8138676857948304 
0.788790725171566 
0.7724842691421508 
0.7212317004700501 
0.7901188735912242 
0.841117988705635 
0.7899823822081089 
0.7619586226344108 
0.784007286975781 
0.7803799283007781 
0.8337596535682679 
0.8292651146650314 
0.7163751177042721 
0.790441674987475 
0.8345096000035604 
0.7687056582172712 
0.8286134642362595 
0.7773675185441971 
0.8071026434004307 
0.8203750444451968 
0.8001144123077393 
0.7923157748281956 
0.7464453894396624 
0.825692166686058 
0.8390903720259666 
0.7560410693784554 
0.7767829158902169 
0.8472190201282501 
0.7842298173904418 
0.7796970609823862 
0.7655495348572731 
0.7697747023900351 
0.8046336148182551 
0.8376679956912995 
0.789505567252636 
0.7920973163843155 
0.851190704330802 
0.8053600293397903 
0.7922427115092675 
0.7942436796426773 
0.8062632767558098 
0.8018407845497131 
0.8163171291351319 
0.7815692057460548 
0.8416699639856816 
0.8367940649390221 
0.7326276402175427 
0.7701188963403304 
0.8074145007133484 
0.7807100117206573 
0.7413707281152406 
0.8663485074043273 
0.8264912641048432 
0.7954452835768461 
0.7851094669103622 
0.7837409165501594 
0.7880058989922205 
0.7908256724476814 
0.7957981233795485 
0.7726089984575907 
0.8270624574025472 
0.7462547269463538 
0.7722227310140927 
0.8509010627865792 
0.8327416330575943 
0.8080935977995395 
0.805459458231926 
0.7728754475982416 
0.8136104844013851 
0.7945139499505361 
0.746956168931155 
0.7940360498428345 
0.8346007565657296 
0.8661909742156665 
0.803338306993246 
0.8760556101799011 
0.8823111456632614 
0.7921606332063675 
0.8277481201291085 
0.8557028084993362 
0.8525458151102066 
0.864116153717041 
0.8340906363725662 
0.7892271061738332 
0.8201084995269775 
0.7610094285507998 
0.7489364576339722 
0.8266149193048478 
0.7843089220672845 
0.8343720450997353 
0.800106580896037 
0.7931730204536801 
0.8160603606700897 
0.7398552393760437 
0.893372998883327 
0.8996006071567535 
0.8172407284379005 
0.8187234929203987 
0.8401774695515632 
0.8475084498950413 
0.7158606922626496 
0.8532767850160599 
0.8320011341571808 
0.8476996718347073 
0.7142080237145862 
0.8571875667572022 
0.8125642590721448 
0.827360714673996 
0.8226823085546493 
0.8540193116664887 
0.8448642128705979 
0.8418594996631146 
0.8515421445171039 
0.7781619992852211 
0.7709450268745422 
0.800879324376583 
0.8141990768909454 
0.7758542479674021 
0.7662733481599698 
0.8247144120461062 
0.870975449681282 
0.8244903272390366 
0.7703658950825532 
0.8319192831516266 
0.8270063611865044 
0.8325112617015838 
0.80803741812706 
0.7946619230508805 
0.801720988151573 
0.8018397311866283 
0.7423552127182486 
0.6695880505839983 
0.7486695342709621 
0.7776481970051925 
0.7678983975450199 
0.7007978683163723 
0.7439967005527356 
0.7374827754008757 
0.7506693136857615 
0.7456309449067621 
0.7793271451493103 
0.6893196210662524 
0.7132440479859591 
0.7029971959501031 
0.6864798510713237 
0.7161921753237646 
0.8133140163620313 
0.7355296216266496 
0.7904577256739139 
0.705567292124033 
0.7952896142005921 
0.7462286423196395 
0.7852591150005658 
0.7696747537453971 
0.830403006374836 
0.8390447735786438 
0.8212630667289098 
0.8281476229429245 
0.8281495172778764 
0.8471102076768875 
0.8042015626033147 
0.8068064988652864 
0.7849103769163289 
0.7679001821080844 
0.8183064466218153 
0.7558739393452802 
0.7752162160646349 
0.7788322183986506 
0.7438579717278481 
0.8274268700679143 
0.7785928884148597 
0.8206691886981328 
0.7832880083719889 
0.7701307490468026 
0.8218800991773605 
0.7504596986160392 
0.7840486610049294 
0.8077721685171128 
0.827909377515316 
0.7352831702998707 
0.7674546516603894 
0.6442667264143626 
0.8053673961758614 
0.7214065757931933 
0.7302112737298012 
0.7251122313613694 
0.8821875596046448 
0.791825375199318 
0.8028934402813513 
0.665506960335705 
0.6995330167313416 
0.8622946120897929 
0.6090249531467755 
0.8797422250111897 
0.8079519671301049 
0.8002219798664251 
0.8883113856986165 
0.6853868707120419 
0.6806328294426203 
0.7763356716483831 
0.8109915776139214 
0.31313961803913115 
0.7131409280185516 
0.7635265858554179 
0.7396760188539823 
0.763614378541708 
0.587281569144276 
0.676516008079052 
0.8971709108352661 
0.7551516954253117 
0.8268971804848739 
0.6042554352239831 
0.6983345499890191 
0.5759495930622021 
0.4367648383975029 
0.9011812257766724 
0.6361326056147615 
0.5196891421223324 
0.7848213913043339 
0.6936139055490494 
0.695270624011755 
0.6339534564316273 
0.6544913139466878 
0.6645859029259202 
0.7019039056946835 
0.7529558979542483 
0.7323757189015546 
0.8136547935605049 
0.6979140947262447 
0.7967287997404733 
0.6573573078077937 
0.8065388118794986 
0.7590366379116779 
0.6054638212186549 
0.6505862363179524 
0.8527318526804447 
0.6770300795176637 
0.7234965765038224 
0.7193504637926817 
0.7446754216154418 
0.8404638577926726 
0.6785243757902866 
0.6711300766870143 
0.7535897832115492 
0.5421363464123792 
0.8270018293807905 
0.8482314225037894 
0.8145620210170746 
0.8690006485978762 
0.7835384786995974 
0.6134342184172936 
0.6539754087345467 
0.8394317692021528 
0.80350566662848 
0.7658113558689753 
0.7155635111530622 
0.7214294480284056 
0.709038934931159 
0.7536055982112885 
0.8397862002253532 
0.723247213175037 
0.914545134305954 
0.8363475639621416 
0.8541970855742693 
0.8253927064438661 
0.8636554479598999 
0.8797028851509094 
0.7313495738804341 
0.7225450710701564 
0.7270188884586096 
0.7514502900044122 
0.8087981227040291 
0.772943863808883 
0.7736470440030098 
0.782930401135236 
0.7773073804974557 
0.6056101359228293 
0.5931322838291527 
0.5249467405179016 
0.844107850342989 
0.7332809055036025 
0.8551452302535375 
0.5877415596418307 
0.8112842051117193 
0.8697035783529281 
0.48038430642833313 
0.573386167138815 
0.7492771143549019 
0.7507229486405849 
0.8794612031579018 
0.77449500977993 
0.733000003695488 
0.8155760905146598 
0.5448961239822564 
0.639711834998831 
0.5311599333105397 
0.8917612346013388 
0.7115661460161209 
0.800217101921638 
0.8738100864489874 
0.7104941983588948 
0.9010704791545868 
0.7886547743653257 
0.6717984814941883 
0.7862543788552284 
0.8605026377042134 
0.5729253909509211 
0.6624360233591433 
0.54455104033121 
0.7677306301991145 
0.7274382072119485 
0.7462258152017989 
0.6678169855728374 
0.8144058079851999 
0.7948017124906183 
0.7775127819584948 
0.7857834154864152 
0.7360988101089994 
0.5820839619040489 
0.6799034039495571 
0.7314757893482845 
0.5694175044067559 
0.6649420662644582 
0.7928083804249764 
0.8876124926283956 
0.8493982037405173 
0.5576769763727982 
0.6483320361442035 
0.8110335852106413 
0.8471271935999394 
0.8515226385907994 
0.7530293675760427 
0.7089926514526208 
0.8012076549604535 
0.7044648921291033 
0.7524575233260791 
0.737832241061454 
0.7336463606311008 
0.8619659461272068 
0.7293498447170806 
0.7487198731799921 
0.648152403594305 
0.7286760573089122 
0.6479957095285256 
0.5798800166522463 
0.7345329418352672 
0.8111379918456078 
0.7681860101222991 
0.6380370652038782 
0.7396807134861038 
0.7372467597176631 
0.7473696746428807 
0.8071403877809644 
0.787668496966362 
0.6448836629713576 
0.6764254314942019 
0.6525562125799201 
0.8774288322528204 
0.8357648834586143 
0.6924247836735513 
0.9386946484446526 
0.5037078234354655 
0.725393605692519 
0.7547454261779785 
0.7425115987090838 
0.795186818341414 
0.6128747523511973 
0.6591356915235519 
0.6379297350563463 
0.7146066360548139 
0.8162472641840577 
0.6942782094081242 
0.7535382565259933 
0.7281904870271683 
0.7323083667143598 
0.6795847759644189 
0.8630299932261309 
0.7277508937319119 
0.9208678225676218 
0.6465309621794384 
0.6663896167973679 
0.7826140577991804 
0.7999663746498881 
0.8544853430986404 
0.725761205509305 
0.6433881692162582 
0.610330926378568 
0.5147730383624632 
0.8215259552001953 
0.6217600240310034 
0.8558468103408814 
0.7343628946691751 
0.8032945798834165 
0.7147778592272883 
0.7674613994558653 
0.8966273456811905 
0.7439113023186487 
0.6119000597907476 
0.6778114623328051 
0.857743365764618 
0.6893133972585201 
0.6468326264123122 
0.7078983831547555 
0.766299904982249 
0.6067100442591168 
0.7922637653556609 
0.6460099537198741 
0.6493535322944323 
0.7474315100851514 
0.8932859012484551 
0.6382145564258098 
0.7550369761511684 
0.8196835997203985 
0.6396577410123178 
0.8604399855310718 
0.826577832698822 
0.7899475050220888 
0.8135046936869621 
0.6967184256116549 
0.751646612306436 
0.8076007165511448 
0.8111506728827953 
0.8763999482989311 
0.6544133074084917 
0.6592354592718911 
0.5659243806733999 
0.6536373012264569 
0.7619273832525525 
0.7896857527891795 
0.8426772756937133 
0.8507113627592723 
0.4719825811819597 
0.5751807335090071 
0.8092069225299816 
0.6461370855569839 
0.74672259097298 
0.5503126988559961 
0.7838231617212296 
0.8479170814553896 
0.5835266662960251 
0.7872655547372996 
0.8128699411286249 
0.8864832485715549 
0.7046724624776399 
0.9010434221653711 
0.8562064646681149 
0.654030452870897 
0.7683306473493576 
0.5749903432428837 
0.7427443146258593 
0.6517270388368404 
0.8848785729805627 
0.7387713291496039 
0.6668438409268856 
0.5505622196060915 
0.6753850762794416 
0.7974422044058642 
0.693981436494324 
0.8036833756417036 
0.6610391178249796 
0.7749706991655486 
0.6865825042506626 
0.7529876122275989 
0.7083799707662491 
0.663857919504245 
0.5953947017590205 
0.8220835029085478 
0.7168691677252451 
0.814584202448527 
0.783555946474274 
0.6383352692226569 
0.8024839901924133 
0.7459988870620728 
0.7555498617887497 
0.6433713803270034 
0.6639271290204937 
0.5459315929727561 
0.8328580617407958 
0.758240669965744 
0.6970762518594662 
0.7482118917717819 
0.7630111303453644 
0.8038742446899414 
0.7630999444921812 
0.4666883363994577 
0.7268639236688614 
0.7684023633386406 
0.8389651593565941 
0.7827053330767723 
0.7256455593307813 
0.724758041103681 
0.7990527591109275 
0.7166933567126591 
0.8021112170815468 
0.6263442053149144 
0.6112775229414305 
0.8332898235321045 
0.8496374572015235 
0.5628930093507386 
0.7107938984036446 
0.6422806796729564 
0.8119174742698669 
0.7907265618691841 
0.8070829391429822 
0.833997118473053 
0.7469263642766129 
0.7424435056107385 
0.5939654651373462 
0.69801158396403 
0.770231605966886 
0.6697760039509245 
0.7689170362552007 
0.7723687741160393 
0.7177243388982282 
0.7978958536883195 
0.8127966517210008 
0.7993581695854663 
0.7746606552600861 
0.6117226534088452 
0.8470041507780551 
0.7486817930142086 
0.6746579326192539 
0.7983244298928315 
0.6632338469227156 
0.7161638750384252 
0.7021554052808454 
0.6450113071501256 
0.5948176389302745 
0.9007862661778927 
0.6877294761439166 
0.7364962396820386 
0.7700602056682109 
0.7835646650907065 
0.7360730854537753 
0.7695986976722875 
0.37335430532693864 
0.7387105673867644 
0.7822100641998379 
0.8186175968746344 
0.8675652951002121 
0.790068426956733 
0.7284176058818896 
0.6228667963428811 
0.794263602410044 
0.7955014258623123 
0.8136089901874464 
0.8135763033628465 
0.8471287066241104 
0.6929302366388341 
0.6425064854110991 
0.6504776539620992 
0.6323537849743966 
0.7555644973048142 
0.6410464052489567 
0.8218637120365574 
0.7089768253763516 
0.7926199197769165 
0.6909208181552041 
0.745798939864625 
0.652275805467651 
0.9037106063323361 
0.8315996048127612 
0.7656477824704987 
0.7060479588799534 
0.7823571691910425 
0.7930746296743552 
0.6509086281245664 
0.643176026121255 
0.6117410769430978 
0.6084163432934353 
0.8135235919058323 
0.7093553938269617 
0.7682443402608236 
0.6299269592367653 
0.6469679981671197 
0.6098466847308144 
0.6054212151455974 
0.6714777757404815 
0.658736616924293 
0.6067544225464087 
0.6005467905097251 
0.6545119257471957 
0.6550787092306333 
0.7648476492673296 
0.5719898750370241 
0.6108354518132607 
0.5570856999632234 
0.5957977042433251 
0.7081151425536063 
0.6013460375742272 
0.6071766210323879 
0.6244560842187632 
0.6905895381433131 
0.8307000619669757 
0.6761480635267724 
0.6442859970568082 
0.8231661461790403 
0.791473534454902 
0.7119882618884246 
0.6337522590503473 
0.553931268861207 
0.5971351075293242 
0.6541330324736131 
0.7114087554812432 
0.7153379723628361 
0.5040923159627154 
0.6110965021974013 
0.5947477412096172 
0.6580956341522693 
0.7925109907388687 
0.7577602623800437 
0.793153660595417 
0.8085354177299 
0.7896876241266727 
0.7961291336350971 
0.7437791294852891 
0.6087160535976291 


==> scores_center.txt <==
0.7327805966848419 0.58
0.7847372608880201 0.3
0.5562457804371204 0.4
0.7386827824388941 0.24
0.7666295312904949 0.36
0.6061650075230958 0.7
0.7123511546519068 0.44
0.47966876345443327 0.9
0.6267844549318154 0.72
0.6593252615133922 0.86
0.8830952896674473 0.14
0.8298021895786127 0.32
0.7309201431175073 0.76
0.7018073358469539 0.42
0.5844270791113376 0.12
0.7823431735237439 0.26
0.7151543729509794 0.36
0.5963773437521231 0.54
0.8293781422679172 0.12
0.7851025585333506 0.46
0.8182997510234514 0.12
0.7242827938880518 0.02
0.6922335321207841 0.66
0.8730162785698972 0.18
0.7768290051959811 0.08
0.6257826147973539 0.12
0.7659838296969731 0.16
0.6778090865413349 0.6
0.7564847336212793 0.24
0.5452403933454418 0.72
0.7130648056666056 0.08
0.7707417893409729 0.66
0.5758738837142785 0.36
0.6403271230310201 0.76
0.6754270105312267 0.22
0.741207772238387 0.28
0.6794367965981364 0.4
0.604463909988602 0.38
0.6949480149528336 0.6
0.7656341835856437 0.16
0.7815671585706565 0.24
0.6677431548280376 0.4
0.8374631923437118 0.26
0.6765503013134002 0.22
0.8126553558111191 0.12
0.7050725421557824 0.38
0.7250689907868704 0.22
0.6710714518651366 0.48
0.5991003369121002 0.16
0.4713739220003286 0.74
0.6707553085188072 0.42
0.8289691520730655 0.22
0.8291635697086651 0.2
0.7392372556030751 0.24
0.6877077223844827 0.52
0.6529518892036543 0.4
0.5881622749426936 0.36
0.7155963478982449 0.12
0.8504135285317898 0.7
0.8125936276515324 0.12
0.7218011749883493 0.14
0.5973002179296393 0.5
0.7179581081867218 0.88
0.6107593980360599 0.22
0.7208634862303733 0.28
0.7159150296449661 0.48
0.7361721457540988 0.02
0.6200969598615026 0.38
0.5698989551862081 0.42
0.750375856384635 0.58
0.7334394933927847 0.18
0.7750825317402681 0.06
0.7484087948997816 0.58
0.6859377991904816 0.46
0.690854183067878 0.38
0.7829650098085403 0.34
0.774011735121409 0.36
0.6945335168341796 0.26
0.7409347719947498 0.64
0.5380675731847684 0.46
0.5871856647729874 0.58
0.7675618880987167 0.2
0.6911236482062155 0.1
0.7113665497303009 0.34
0.5752148397264795 0.8
0.7228195243450223 0.2
0.7617160427570343 0.12
0.7610713247954846 0.24
0.6337921898398133 0.06
0.6626873598418066 0.3
0.6383583927154541 0.88
0.641133115068078 0.08
0.65303590936796 0.36
0.6230065909212543 0.54
0.8429610730086765 0.52
0.5011730158149981 0.44
0.6413808152136349 0.18
0.7251485970218977 0.16
0.7575142790749669 0.68
0.6593813891940647 0.1
0.6457175091648699 0.36
0.5868872987230619 0.64
0.5761827422048129 0.54
0.5011001282757279 0.62
0.609980422389176 0.22
0.6368553661505382 0.84
0.4322146539390087 0.66
0.7691735581556955 0.5
0.93180953592062 0.06
0.7994776756068072 0.2
0.6463686876310544 0.24
0.8091290608048439 0.62
0.8719592824578285 0.02
0.7386749196052551 0.22
0.6459937733593426 0.32
0.6381618661943711 0.16
0.7746783332195548 0.28
0.6386827444843947 0.42
0.8731323518355688 0.16
0.742220173065861 0.26
0.5725415230370212 0.54
0.8971535391062498 0.68
0.6013424362352207 0.6
0.7263491608202457 0.26
0.5940580696794722 0.6
0.5822315675153265 0.54
0.7321233341097831 0.52
0.6988841865176246 0.46
0.7576734153571583 0.08
0.9095692697962124 0.14
0.6156781662272082 0.42
0.5456024737888505 0.26
0.7430802870665988 0.12
0.7055799543161276 0.1
0.6265919686655204 0.18
0.7177026389837264 0.14
0.7170594109992185 0.1
0.5704674592604713 0.52
0.7385780387934712 0.26
0.6335408717748665 0.96
0.5987786289056143 0.62
0.6507292227447032 0.24
0.5918124038643306 0.42
0.6169807022809982 0.44
0.7459152382612229 0.7
0.7505498945713043 0.34
0.7168140808563858 1.0
0.5765781827456964 0.74
0.6634488155705438 0.4
0.6350972762648903 0.32
0.8347837874293327 0.04
0.8081240972876549 0.0
0.8223791359663007 0.06
0.6843604048575673 0.38
0.6624547657129309 0.08
0.6436875684672604 0.18
0.8389653980731964 0.06
0.6526614472411927 0.04
0.8536603218317032 0.62
0.6699891346416303 0.18
0.7780282532051206 0.02
0.8043607669572036 0.32
0.7021049925448402 0.04
0.775732079744339 0.06
0.6451361845086018 0.22
0.6566543536526817 0.14
0.38792990136282013 0.64
0.7214768674189136 0.12
0.7719659804006418 0.1
0.6116930530601078 0.48
0.6429622763527764 0.44
0.7865292249939272 0.24
0.7499180322587492 0.28
0.8212514578104019 0.4
0.6650949592899268 0.44
0.6493603016634782 0.24
0.5222948769039244 0.3
0.7107543766498565 0.62
0.5921370509780116 0.38
0.7834899365901947 0.32
0.7702335391548418 0.16
0.7256183477633056 0.24
0.8019925068318844 0.36
0.7114970740800104 0.24
0.772608619829019 0.04
0.7017126135811921 0.04
0.7855831705033779 0.12
0.7863009923249483 0.28
0.7633919415871301 0.14
0.7518828425804774 0.12
0.8307862490415573 0.02
0.7795660481452942 0.32
0.7639284187555313 0.14
0.7799696409702301 0.06
0.8070022225379944 0.06
0.7803270265460014 0.04
0.799022806584835 0.1
0.7960782134532929 0.44
0.8206819742918015 0.26
0.8205352437496185 0.08
0.7690937441942236 0.02
0.85302521109581 0.14
0.8259050869941711 0.26
0.8265135878324509 0.22
0.825539922773838 0.1
0.7904873194793861 0.06
0.8139061025679112 0.46
0.826405817270279 0.2
0.8253748208284378 0.02
0.7787412292758623 0.04
0.8063015275448561 0.04
0.6981537737385147 0.22
0.8313698333501816 0.06
0.8162815736134847 0.06
0.8285589951276779 0.0
0.8042663029829662 0.08
0.8056200394034385 0.02
0.7627660930156708 0.08
0.8261385516325633 0.36
0.8015348452329636 0.22
0.811898981531461 0.1
0.8037261182069778 0.04
0.801352855861187 0.18
0.7977125167846679 0.02
0.7951003098487854 0.12
0.784241863489151 0.14
0.7528463678310314 0.18
0.8142243670225143 0.1
0.8170804786433777 0.08
0.8339202872912089 0.18
0.808359028339386 0.22
0.8570923066139221 0.12
0.7892823827266693 0.04
0.824075745344162 0.08
0.815333499709765 0.12
0.7686972784996032 0.28
0.746878327652812 0.36
0.8306719400485356 0.06
0.8408635699748993 0.1
0.8155151760578155 0.1
0.8241360280911126 0.14
0.7588600099086762 0.24
0.7811881241202354 0.18
0.8214014145731926 0.28
0.8225569381316502 0.14
0.8039008402824401 0.08
0.7614707108173105 0.48
0.8645886136094728 0.3
0.866833300193151 0.14
0.8837921506166458 0.52
0.8674384903907776 0.48
0.8647862864136695 0.06
0.8612805581092835 0.18
0.8870732045173645 0.08
0.9170670139789582 0.04
0.8604407682021459 0.3
0.8693398873011272 0.1
0.7226290408521889 0.48
0.7530169395978251 0.12
0.8199985901514689 0.08
0.7445125263929369 0.62
0.8185459072887897 0.1
0.7850489670038223 0.06
0.7854528240362803 0.06
0.7992608973383903 0.14
0.8093484062949817 0.08
0.7721185606718063 0.06
0.7966331958969435 0.08
0.8116788268089294 0.24
0.7803601979017257 0.32
0.7875562565525374 0.34
0.8282804031555469 0.62
0.7839690625667572 0.12
0.8144844589134057 0.06
0.7608128940314054 0.34
0.6942737665179777 0.06
0.7642835982640583 0.1
0.7900706590612728 0.14
0.8268855047225953 0.3
0.820473759174347 0.52
0.7504500237107279 0.1
0.8897328007221222 0.38
0.772585379530986 0.26
0.606780920726316 0.58
0.7305551536773287 0.08
0.7271908890331784 0.12
0.8737774479389191 0.14
0.6737669051899796 0.54
0.7441880691997207 0.02
0.8010278131663798 0.12
0.7648463848332564 0.06
0.8669860848784446 0.32
0.792837643528978 0.26
0.7610189773918843 0.08
0.6778687446526351 0.32
0.7847499053875606 0.1
0.8126264915366967 0.34
0.7502903646826744 0.34
0.724664643007246 0.34
0.7908450990319252 0.3
0.7708290626035601 0.06
0.8126615168452263 0.04
0.8074026202658813 0.06
0.761514746348063 0.42
0.7946821483373643 0.18
0.7930884130919972 0.22
0.7374007346885546 0.18
0.8238682186603546 0.14
0.7846859035227034 0.26
0.8212219274044037 0.28
0.7240335127711296 0.02
0.8213040432333947 0.18
0.8081876216332117 0.22
0.7554937170445919 0.34
0.814723898768425 0.4
0.7788315066099166 0.28
0.7372416281923089 0.32
0.809093557871305 0.28
0.7429270319569677 0.26
0.7793285197019577 0.14
0.7382639252855663 0.16
0.6021557824719921 0.2
0.7391675827900568 0.32
0.750432759821415 0.62
0.6971360962589581 0.58
0.7194241212308407 0.42
0.6708942613061859 0.4
0.8093781919280688 0.0
0.8197241938114166 0.0
0.82850059847037 0.0
0.7914491456747055 0.02
0.7927277569969494 0.0
0.8039278596639633 0.0
0.8290324264764786 0.0
0.8246761602163315 0.02
0.7358372745116551 0.0
0.7719511722118567 0.18
0.7665957566102345 0.0
0.8118773292253415 0.0
0.7820856724182764 0.04
0.8036740183830261 0.0
0.8077590570847194 0.0
0.8453272517522177 0.04
0.8074912968277931 0.0
0.7598586009939511 0.04
0.7944243441224098 0.06
0.7636967803438505 0.04
0.804499909778436 0.12
0.7822905117869376 0.02
0.8027102744579315 0.0
0.8308003416657448 0.02
0.7919110353291035 0.16
0.7543394623200099 0.02
0.8029907521605492 0.0
0.8326526176929474 0.0
0.7872918912342617 0.02
0.7975475114583969 0.0
0.8017958039045334 0.02
0.8389690180420876 0.02
0.784991020510594 0.0
0.8614151870012283 0.0
0.819167762051026 0.0
0.8205591136217117 0.0
0.7543193200230597 0.0
0.7881616177161536 0.0
0.8233893378575643 0.02
0.811924741268158 0.02
0.8225957437107959 0.02
0.8262442371249199 0.02
0.8020886033525071 0.0
0.7821711625655493 0.04
0.8418205408751964 0.0
0.7753362195193767 0.0
0.8479592591524124 0.02
0.8030016278227171 0.0
0.8467267572879791 0.0
0.7892180131872495 0.02
0.750483016263871 0.04
0.8079597923159599 0.1
0.8126387699445088 0.02
0.8017143616080284 0.0
0.7536266311208408 0.04
0.7893392035067082 0.0
0.8138676857948304 0.0
0.788790725171566 0.0
0.7724842691421508 0.0
0.7212317004700501 0.0
0.7901188735912242 0.04
0.841117988705635 0.02
0.7899823822081089 0.06
0.7619586226344108 0.0
0.784007286975781 0.06
0.7803799283007781 0.04
0.8337596535682679 0.0
0.8292651146650314 0.04
0.7163751177042721 0.1
0.790441674987475 0.0
0.8345096000035604 0.0
0.7687056582172712 0.06
0.8286134642362595 0.0
0.7773675185441971 0.1
0.8071026434004307 0.04
0.8203750444451968 0.0
0.8001144123077393 0.02
0.7923157748281956 0.0
0.7464453894396624 0.0
0.825692166686058 0.0
0.8390903720259666 0.02
0.7560410693784554 0.04
0.7767829158902169 0.02
0.8472190201282501 0.02
0.7842298173904418 0.0
0.7796970609823862 0.02
0.7655495348572731 0.02
0.7697747023900351 0.02
0.8046336148182551 0.0
0.8376679956912995 0.06
0.789505567252636 0.0
0.7920973163843155 0.0
0.851190704330802 0.04
0.8053600293397903 0.0
0.7922427115092675 0.04
0.7942436796426773 0.0
0.8062632767558098 0.0
0.8018407845497131 0.02
0.8163171291351319 0.02
0.7815692057460548 0.04
0.8416699639856816 0.0
0.8367940649390221 0.06
0.7326276402175427 0.04
0.7701188963403304 0.12
0.8074145007133484 0.0
0.7807100117206573 0.04
0.7413707281152406 0.04
0.8663485074043273 0.0
0.8264912641048432 0.0
0.7954452835768461 0.0
0.7851094669103622 0.0
0.7837409165501594 0.04
0.7880058989922205 0.0
0.7908256724476814 0.0
0.7957981233795485 0.06
0.7726089984575907 0.04
0.8270624574025472 0.06
0.7462547269463538 0.04
0.7722227310140927 0.08
0.8509010627865792 0.06
0.8327416330575943 0.02
0.8080935977995395 0.1
0.805459458231926 0.24
0.7728754475982416 0.12
0.8136104844013851 0.16
0.7945139499505361 0.04
0.746956168931155 0.04
0.7940360498428345 0.12
0.8346007565657296 0.06
0.8661909742156665 0.02
0.803338306993246 0.0
0.8760556101799011 0.04
0.8823111456632614 0.02
0.7921606332063675 0.0
0.8277481201291085 0.08
0.8557028084993362 0.0
0.8525458151102066 0.12
0.864116153717041 0.06
0.8340906363725662 0.06
0.7892271061738332 0.0
0.8201084995269775 0.0
0.7610094285507998 0.12
0.7489364576339722 0.34
0.8266149193048478 0.24
0.7843089220672845 0.28
0.8343720450997353 0.18
0.800106580896037 0.1
0.7931730204536801 0.26
0.8160603606700897 0.34
0.7398552393760437 0.18
0.893372998883327 0.2
0.8996006071567535 0.14
0.8172407284379005 0.16
0.8187234929203987 0.06
0.8401774695515632 0.0
0.8475084498950413 0.04
0.7158606922626496 0.36
0.8532767850160599 0.1
0.8320011341571808 0.06
0.8476996718347073 0.32
0.7142080237145862 0.16
0.8571875667572022 0.08
0.8125642590721448 0.02
0.827360714673996 0.24
0.8226823085546493 0.24
0.8540193116664887 0.14
0.8448642128705979 0.3
0.8418594996631146 0.16
0.8515421445171039 0.26
0.7781619992852211 0.44
0.7709450268745422 0.48
0.800879324376583 0.48
0.8141990768909454 0.3
0.7758542479674021 0.06
0.7662733481599698 0.08
0.8247144120461062 0.34
0.870975449681282 0.16
0.8244903272390366 0.26
0.7703658950825532 0.08
0.8319192831516266 0.16
0.8270063611865044 0.1
0.8325112617015838 0.1
0.80803741812706 0.3
0.7946619230508805 0.16
0.801720988151573 0.14
0.8018397311866283 0.18
0.7423552127182486 0.06
0.6695880505839983 0.26
0.7486695342709621 0.1
0.7776481970051925 0.08
0.7678983975450199 0.22
0.7007978683163723 0.12
0.7439967005527356 0.2
0.7374827754008757 0.12
0.7506693136857615 0.02
0.7456309449067621 0.1
0.7793271451493103 0.34
0.6893196210662524 0.26
0.7132440479859591 0.24
0.7029971959501031 0.18
0.6864798510713237 0.24
0.7161921753237646 0.04
0.8133140163620313 0.06
0.7355296216266496 0.22
0.7904577256739139 0.0
0.705567292124033 0.0
0.7952896142005921 0.12
0.7462286423196395 0.12
0.7852591150005658 0.12
0.7696747537453971 0.1
0.830403006374836 0.3
0.8390447735786438 0.14
0.8212630667289098 0.1
0.8281476229429245 0.02
0.8281495172778764 0.02
0.8471102076768875 0.04
0.8042015626033147 0.1
0.8068064988652864 0.06
0.7849103769163289 0.06
0.7679001821080844 0.02
0.8183064466218153 0.06
0.7558739393452802 0.1
0.7752162160646349 0.22
0.7788322183986506 0.04
0.7438579717278481 0.16
0.8274268700679143 0.2
0.7785928884148597 0.02
0.8206691886981328 0.04
0.7832880083719889 0.06
0.7701307490468026 0.12
0.8218800991773605 0.74
0.7504596986160392 0.14
0.7840486610049294 0.04
0.8077721685171128 0.16
0.827909377515316 0.14
0.7352831702998707 0.26
0.7674546516603894 0.06
0.6442667264143626 0.48
0.8053673961758614 0.2
0.7214065757931933 0.18
0.7302112737298012 0.2
0.7251122313613694 0.2
0.8821875596046448 0.06
0.791825375199318 0.02
0.8028934402813513 0.24
0.665506960335705 0.04
0.6995330167313416 0.1
0.8622946120897929 0.28
0.6090249531467755 0.22
0.8797422250111897 0.06
0.8079519671301049 0.26
0.8002219798664251 0.04
0.8883113856986165 0.1
0.6853868707120419 0.08
0.6806328294426203 0.22
0.7763356716483831 0.06
0.8109915776139214 0.32
0.31313961803913115 0.8
0.7131409280185516 0.4
0.7635265858554179 0.16
0.7396760188539823 0.18
0.763614378541708 0.5
0.587281569144276 0.5
0.676516008079052 0.24
0.8971709108352661 0.28
0.7551516954253117 0.24
0.8268971804848739 0.06
0.6042554352239831 0.24
0.6983345499890191 0.18
0.5759495930622021 0.34
0.4367648383975029 0.94
0.9011812257766724 0.34
0.6361326056147615 0.32
0.5196891421223324 0.44
0.7848213913043339 0.06
0.6936139055490494 0.26
0.695270624011755 0.02
0.6339534564316273 0.32
0.6544913139466878 0.1
0.6645859029259202 0.16
0.7019039056946835 0.12
0.7529558979542483 0.04
0.7323757189015546 0.22
0.8136547935605049 0.18
0.6979140947262447 0.28
0.7967287997404733 0.14
0.6573573078077937 0.36
0.8065388118794986 0.08
0.7590366379116779 0.3
0.6054638212186549 0.12
0.6505862363179524 0.12
0.8527318526804447 0.06
0.6770300795176637 0.22
0.7234965765038224 0.04
0.7193504637926817 0.28
0.7446754216154418 0.8
0.8404638577926726 0.7
0.6785243757902866 0.08
0.6711300766870143 0.16
0.7535897832115492 0.24
0.5421363464123792 0.94
0.8270018293807905 0.22
0.8482314225037894 0.02
0.8145620210170746 0.4
0.8690006485978762 0.62
0.7835384786995974 0.08
0.6134342184172936 0.08
0.6539754087345467 0.16
0.8394317692021528 0.06
0.80350566662848 0.14
0.7658113558689753 0.32
0.7155635111530622 0.36
0.7214294480284056 0.08
0.709038934931159 0.1
0.7536055982112885 0.16
0.8397862002253532 0.1
0.723247213175037 0.38
0.914545134305954 0.06
0.8363475639621416 0.0
0.8541970855742693 0.06
0.8253927064438661 0.14
0.8636554479598999 0.08
0.8797028851509094 0.14
0.7313495738804341 0.02
0.7225450710701564 0.14
0.7270188884586096 0.0
0.7514502900044122 0.0
0.8087981227040291 0.12
0.772943863808883 0.5
0.7736470440030098 0.12
0.782930401135236 0.02
0.7773073804974557 0.28
0.6056101359228293 0.08
0.5931322838291527 0.08
0.5249467405179016 0.02
0.844107850342989 0.26
0.7332809055036025 0.24
0.8551452302535375 0.06
0.5877415596418307 0.2
0.8112842051117193 0.2
0.8697035783529281 0.02
0.48038430642833313 0.82
0.573386167138815 0.48
0.7492771143549019 0.02
0.7507229486405849 0.68
0.8794612031579018 0.0
0.77449500977993 0.24
0.733000003695488 0.24
0.8155760905146598 0.54
0.5448961239822564 0.14
0.639711834998831 0.12
0.5311599333105397 0.34
0.8917612346013388 0.08
0.7115661460161209 0.36
0.800217101921638 0.54
0.8738100864489874 0.2
0.7104941983588948 0.1
0.9010704791545868 0.06
0.7886547743653257 0.08
0.6717984814941883 0.76
0.7862543788552284 0.1
0.8605026377042134 0.32
0.5729253909509211 0.08
0.6624360233591433 0.14
0.54455104033121 0.62
0.7677306301991145 0.18
0.7274382072119485 0.24
0.7462258152017989 0.52
0.6678169855728374 0.02
0.8144058079851999 0.16
0.7948017124906183 0.04
0.7775127819584948 0.04
0.7857834154864152 0.24
0.7360988101089994 0.08
0.5820839619040489 0.58
0.6799034039495571 0.36
0.7314757893482845 0.06
0.5694175044067559 0.88
0.6649420662644582 0.28
0.7928083804249764 0.22
0.8876124926283956 0.32
0.8493982037405173 0.64
0.5576769763727982 0.24
0.6483320361442035 0.28
0.8110335852106413 0.24
0.8471271935999394 0.1
0.8515226385907994 0.12
0.7530293675760427 0.14
0.7089926514526208 0.14
0.8012076549604535 0.2
0.7044648921291033 0.1
0.7524575233260791 0.2
0.737832241061454 0.08
0.7336463606311008 0.02
0.8619659461272068 0.04
0.7293498447170806 0.26
0.7487198731799921 0.4
0.648152403594305 0.36
0.7286760573089122 0.26
0.6479957095285256 0.38
0.5798800166522463 0.1
0.7345329418352672 0.14
0.8111379918456078 0.06
0.7681860101222991 0.14
0.6380370652038782 0.08
0.7396807134861038 0.08
0.7372467597176631 0.48
0.7473696746428807 0.22
0.8071403877809644 0.2
0.787668496966362 0.02
0.6448836629713576 0.3
0.6764254314942019 0.12
0.6525562125799201 0.1
0.8774288322528204 0.14
0.8357648834586143 0.08
0.6924247836735513 0.32
0.9386946484446526 0.28
0.5037078234354655 0.42
0.725393605692519 0.08
0.7547454261779785 0.42
0.7425115987090838 0.04
0.795186818341414 0.48
0.6128747523511973 0.38
0.6591356915235519 0.3
0.6379297350563463 0.06
0.7146066360548139 0.02
0.8162472641840577 0.06
0.6942782094081242 0.7
0.7535382565259933 0.0
0.7281904870271683 0.02
0.7323083667143598 0.06
0.6795847759644189 0.12
0.8630299932261309 0.06
0.7277508937319119 0.3
0.9208678225676218 0.24
0.6465309621794384 0.04
0.6663896167973679 0.04
0.7826140577991804 0.24
0.7999663746498881 0.34
0.8544853430986404 0.26
0.725761205509305 0.2
0.6433881692162582 0.64
0.610330926378568 0.14
0.5147730383624632 0.1
0.8215259552001953 0.02
0.6217600240310034 0.3
0.8558468103408814 0.16
0.7343628946691751 0.0
0.8032945798834165 0.16
0.7147778592272883 0.12
0.7674613994558653 0.32
0.8966273456811905 0.06
0.7439113023186487 0.14
0.6119000597907476 0.4
0.6778114623328051 0.14
0.857743365764618 0.14
0.6893133972585201 0.12
0.6468326264123122 0.24
0.7078983831547555 0.14
0.766299904982249 0.14
0.6067100442591168 0.24
0.7922637653556609 0.14
0.6460099537198741 0.22
0.6493535322944323 0.14
0.7474315100851514 0.12
0.8932859012484551 0.3
0.6382145564258098 0.14
0.7550369761511684 0.0
0.8196835997203985 0.02
0.6396577410123178 0.4
0.8604399855310718 0.08
0.826577832698822 0.12
0.7899475050220888 0.02
0.8135046936869621 0.36
0.6967184256116549 0.04
0.751646612306436 0.48
0.8076007165511448 0.04
0.8111506728827953 0.02
0.8763999482989311 0.12
0.6544133074084917 0.48
0.6592354592718911 0.14
0.5659243806733999 0.76
0.6536373012264569 0.12
0.7619273832525525 0.12
0.7896857527891795 0.04
0.8426772756937133 0.34
0.8507113627592723 0.1
0.4719825811819597 0.72
0.5751807335090071 0.36
0.8092069225299816 0.02
0.6461370855569839 0.28
0.74672259097298 0.34
0.5503126988559961 0.72
0.7838231617212296 0.1
0.8479170814553896 0.02
0.5835266662960251 0.36
0.7872655547372996 0.02
0.8128699411286249 0.02
0.8864832485715549 0.48
0.7046724624776399 0.0
0.9010434221653711 0.56
0.8562064646681149 0.08
0.654030452870897 0.1
0.7683306473493576 0.06
0.5749903432428837 0.62
0.7427443146258593 0.04
0.6517270388368404 0.02
0.8848785729805627 0.08
0.7387713291496039 0.04
0.6668438409268856 0.08
0.5505622196060915 0.3
0.6753850762794416 0.1
0.7974422044058642 0.12
0.693981436494324 0.04
0.8036833756417036 0.16
0.6610391178249796 0.1
0.7749706991655486 0.16
0.6865825042506626 0.56
0.7529876122275989 0.08
0.7083799707662491 0.18
0.663857919504245 0.36
0.5953947017590205 0.1
0.8220835029085478 0.16
0.7168691677252451 0.24
0.814584202448527 0.14
0.783555946474274 0.08
0.6383352692226569 0.62
0.8024839901924133 0.64
0.7459988870620728 0.12
0.7555498617887497 0.2
0.6433713803270034 0.06
0.6639271290204937 0.28
0.5459315929727561 0.14
0.8328580617407958 0.12
0.758240669965744 0.08
0.6970762518594662 0.1
0.7482118917717819 0.58
0.7630111303453644 0.0
0.8038742446899414 0.46
0.7630999444921812 0.14
0.4666883363994577 0.54
0.7268639236688614 0.28
0.7684023633386406 0.14
0.8389651593565941 0.02
0.7827053330767723 0.06
0.7256455593307813 0.66
0.724758041103681 0.3
0.7990527591109275 0.28
0.7166933567126591 0.16
0.8021112170815468 0.08
0.6263442053149144 0.04
0.6112775229414305 0.04
0.8332898235321045 0.12
0.8496374572015235 0.06
0.5628930093507386 0.54
0.7107938984036446 0.68
0.6422806796729564 0.08
0.8119174742698669 0.34
0.7907265618691841 0.16
0.8070829391429822 0.14
0.833997118473053 0.04
0.7469263642766129 0.02
0.7424435056107385 0.04
0.5939654651373462 0.26
0.69801158396403 0.22
0.770231605966886 0.44
0.6697760039509245 0.26
0.7689170362552007 0.26
0.7723687741160393 0.24
0.7177243388982282 0.1
0.7978958536883195 0.12
0.8127966517210008 0.04
0.7993581695854663 0.04
0.7746606552600861 0.1
0.6117226534088452 0.36
0.8470041507780551 0.18
0.7486817930142086 0.02
0.6746579326192539 0.1
0.7983244298928315 0.42
0.6632338469227156 0.06
0.7161638750384252 0.34
0.7021554052808454 0.18
0.6450113071501256 0.16
0.5948176389302745 0.18
0.9007862661778927 0.36
0.6877294761439166 0.34
0.7364962396820386 0.2
0.7700602056682109 0.02
0.7835646650907065 0.26
0.7360730854537753 0.1
0.7695986976722875 0.04
0.37335430532693864 0.9
0.7387105673867644 0.1
0.7822100641998379 0.1
0.8186175968746344 0.04
0.8675652951002121 0.2
0.790068426956733 0.14
0.7284176058818896 0.18
0.6228667963428811 0.04
0.794263602410044 0.04
0.7955014258623123 0.06
0.8136089901874464 0.04
0.8135763033628465 0.36
0.8471287066241104 0.02
0.6929302366388341 0.34
0.6425064854110991 0.32
0.6504776539620992 0.08
0.6323537849743966 0.5
0.7555644973048142 0.34
0.6410464052489567 0.18
0.8218637120365574 0.1
0.7089768253763516 0.44
0.7926199197769165 0.14
0.6909208181552041 0.28
0.745798939864625 0.26
0.652275805467651 0.16
0.9037106063323361 0.02
0.8315996048127612 0.04
0.7656477824704987 0.44
0.7060479588799534 0.14
0.7823571691910425 0.62
0.7930746296743552 0.08
0.6509086281245664 0.28
0.643176026121255 0.14
0.6117410769430978 0.08
0.6084163432934353 0.08
0.8135235919058323 0.24
0.7093553938269617 0.34
0.7682443402608236 0.02
0.6299269592367653 0.34
0.6469679981671197 0.48
0.6098466847308144 0.28
0.6054212151455974 0.32
0.6714777757404815 0.06
0.658736616924293 0.12
0.6067544225464087 0.2
0.6005467905097251 0.4
0.6545119257471957 0.14
0.6550787092306333 0.54
0.7648476492673296 0.28
0.5719898750370241 0.36
0.6108354518132607 0.12
0.5570856999632234 0.24
0.5957977042433251 0.32
0.7081151425536063 0.28
0.6013460375742272 0.34
0.6071766210323879 0.42
0.6244560842187632 0.26
0.6905895381433131 0.22
0.8307000619669757 0.1
0.6761480635267724 0.14
0.6442859970568082 0.1
0.8231661461790403 0.04
0.791473534454902 0.06
0.7119882618884246 0.3
0.6337522590503473 0.1
0.553931268861207 0.54
0.5971351075293242 0.72
0.6541330324736131 0.6
0.7114087554812432 0.48
0.7153379723628361 0.24
0.5040923159627154 0.38
0.6110965021974013 0.36
0.5947477412096172 0.24
0.6580956341522693 0.7
0.7925109907388687 0.08
0.7577602623800437 0.42
0.793153660595417 0.36
0.8085354177299 0.28
0.7896876241266727 0.44
0.7961291336350971 0.28
0.7437791294852891 0.14
0.6087160535976291 0.08


==> scores_center_size.txt <==
0.12997310263498996 0.58
0.2915285268346876 0.3
0.11896236690763427 0.4
0.3325283882494165 0.24
0.4064467305755527 0.36
0.17994614907663145 0.7
0.07895693706624354 0.44
0.02985033932241248 0.9
0.09836327880252811 0.72
0.20751867348155664 0.86
0.540046567900679 0.14
0.5900823970725779 0.32
0.26943507094323965 0.76
0.19067272255229886 0.42
0.17468365844690772 0.12
0.3691803961114139 0.26
0.1842194681867834 0.36
0.07849805031951256 0.54
0.48808219656126073 0.12
0.419172020340954 0.46
0.450077829988944 0.12
0.21799032294625578 0.02
0.24432231800098195 0.66
0.6184966589010599 0.18
0.31516318268116067 0.08
0.12014976860967067 0.12
0.32396063880765796 0.16
0.31017893648250755 0.6
0.36053623742431895 0.24
0.04868959758831295 0.72
0.2606531680052488 0.08
0.3076709494142546 0.66
0.1658991072527343 0.36
0.12500919005612404 0.76
0.23774122126398672 0.22
0.37164389620128796 0.28
0.2218614049713841 0.4
0.07168401617012023 0.38
0.22874812534407238 0.6
0.27044560974991294 0.16
0.34514245673147026 0.24
0.21514628698371377 0.4
0.5055820423833992 0.26
0.19673071216820406 0.22
0.4210558058230581 0.12
0.1060270442005226 0.38
0.2795469339863929 0.22
0.23266055423259993 0.48
0.0989683982192667 0.16
0.06558767345005684 0.74
0.2324313084806879 0.42
0.4185025359560539 0.22
0.43948253871538423 0.2
0.3267877779889948 0.24
0.15037880228685976 0.52
0.16253164325459452 0.4
0.09811957984031087 0.36
0.20275957414851203 0.12
0.6276836236638247 0.7
0.4338757079926399 0.12
0.3000846145928578 0.14
0.10078191185030874 0.5
0.24781991092935 0.88
0.12378993121024684 0.22
0.21187194112136193 0.28
0.2501684696201033 0.48
0.13748888190780378 0.02
0.03970057631534596 0.38
0.09262254618646955 0.42
0.31854977246320987 0.58
0.2290186086658609 0.18
0.36334535965667486 0.06
0.32364320286319 0.58
0.11972267141331679 0.46
0.13519113020745008 0.38
0.4617955953019351 0.34
0.26147177517499154 0.36
0.2550015833556133 0.26
0.2264245389189126 0.64
0.1734065261561218 0.46
0.2961190915555941 0.58
0.29091931955178674 0.2
0.14448611406564316 0.1
0.29645840026279835 0.34
0.01534862613413264 0.8
0.270785280917419 0.2
0.35365699847261545 0.12
0.2910367480565987 0.24
0.09772874495735144 0.06
0.07121481524090147 0.3
0.2083777326948626 0.88
0.1758703426697973 0.08
0.18676729564304695 0.36
0.16362519109951668 0.54
0.464587517101738 0.52
0.031000299507696026 0.44
0.09464320806821948 0.18
0.31493684316861503 0.16
0.23523413428561732 0.68
0.1900948452399262 0.1
0.08629243742221127 0.36
0.14759607181224932 0.64
0.1550940914973861 0.54
0.05493794778333087 0.62
0.16709908758729342 0.22
0.08082893194432765 0.84
0.043841755009497475 0.66
0.2192619147657837 0.5
0.790836993073894 0.06
0.4018889366588247 0.2
0.1753886785793944 0.24
0.5530383029022686 0.62
0.5749829818894904 0.02
0.37656258154936373 0.22
0.184817784491871 0.32
0.13409457436856098 0.16
0.3132916637107999 0.28
0.052562480613397355 0.42
0.6275754302313971 0.16
0.3169006906062659 0.26
0.06804201297062241 0.54
0.7431244562224877 0.68
0.1756116043129119 0.6
0.366100963690999 0.26
0.05836981719306127 0.6
0.20817218542312454 0.54
0.3364305522319267 0.52
0.1572571967057919 0.46
0.30923937851453426 0.08
0.7573843530901538 0.14
0.2139211595552064 0.42
0.06332769160015209 0.26
0.3064522439440725 0.12
0.2685026928367161 0.1
0.16584714212445756 0.18
0.27278278465473593 0.14
0.2384088336670323 0.1
0.16542986920444014 0.52
0.4238129703088934 0.26
0.16718417704170305 0.96
0.19128269205704568 0.62
0.2877097616813701 0.24
0.20694489202285937 0.42
0.29453978459111313 0.44
0.44740079263766813 0.7
0.2533312939735299 0.34
0.17000653224981255 1.0
0.0711226808839923 0.74
0.14409010600518712 0.4
0.17540979356591535 0.32
0.420133998277549 0.04
0.4260259180133775 0.0
0.5136682596984885 0.06
0.14781214939517365 0.38
0.1607837458012628 0.08
0.19884099822828666 0.18
0.5230455669566298 0.06
0.26093295945080097 0.04
0.6246281393556972 0.62
0.17190019229809259 0.18
0.435859687229584 0.02
0.3938679355986491 0.32
0.25559312571314624 0.04
0.20163883068575192 0.06
0.2171337064028908 0.22
0.1873639591945787 0.14
0.021624082727408178 0.64
0.2650590176982479 0.12
0.3940253113980786 0.1
0.22590152603166683 0.48
0.1434674313836063 0.44
0.3196396154860129 0.24
0.2768495141581016 0.28
0.40614694759282066 0.4
0.2692989981915922 0.44
0.21607950448914615 0.24
0.06378326765979846 0.3
0.19946950503243943 0.62
0.13469124706958005 0.38
0.39084441286167326 0.32
0.3323026312375693 0.16
0.2110009165658466 0.24
0.3820239967581172 0.36
0.24315387750517095 0.24
0.39973279487212304 0.04
0.27454884021975545 0.04
0.34336439780532185 0.12
0.20233904131787442 0.28
0.1730682716119337 0.14
0.19904084563752814 0.12
0.24177756896435942 0.02
0.14940117493289037 0.32
0.22236349585019013 0.14
0.24071692590699836 0.06
0.3191853319456895 0.06
0.26674012056579305 0.04
0.2856281783793254 0.1
0.1420156773111695 0.44
0.33627969026570576 0.26
0.37078399166946346 0.08
0.29574620853305944 0.02
0.4416715945581018 0.14
0.29210875642229056 0.26
0.364822881536213 0.22
0.19478579863148185 0.1
0.2764063285806301 0.06
0.3544997497650461 0.46
0.3708402351948396 0.2
0.30726267848891975 0.02
0.24336058889459605 0.04
0.327500250194933 0.04
0.19136889490577458 0.22
0.38652945636900243 0.06
0.41812140225359 0.06
0.4177917469399577 0.0
0.36062070547323033 0.08
0.4836765165606856 0.02
0.31830218371391367 0.08
0.3667345505405045 0.36
0.3944918553263533 0.22
0.4444012629714351 0.1
0.3479914420423884 0.04
0.2640928974052822 0.18
0.3144700312043589 0.02
0.40293336191914836 0.12
0.4118279118227117 0.14
0.2922555472495474 0.18
0.4009276963482949 0.1
0.49050120087992033 0.08
0.3246583505878337 0.18
0.3451419519127065 0.22
0.4855619615194469 0.12
0.36349869868993184 0.04
0.428349500042952 0.08
0.4517202621179212 0.12
0.25416855817478684 0.28
0.312714217395109 0.36
0.4282826446908389 0.06
0.5333566435000713 0.1
0.4149896519719665 0.1
0.482529371848047 0.14
0.3186233410776064 0.24
0.25728130429305857 0.18
0.43661034986817154 0.28
0.4016609755780069 0.14
0.36663817835909984 0.08
0.18772974944069484 0.48
0.5783820537941725 0.3
0.37671735054734 0.14
0.4075892291866866 0.52
0.3580153166147345 0.48
0.3637902644526114 0.06
0.3626621283579294 0.18
0.5428742207103906 0.08
0.5782515664574113 0.04
0.44407469692462936 0.3
0.3780763486534454 0.1
0.17256536407480036 0.48
0.18846145833383074 0.12
0.3469329654647068 0.08
0.21821409598327396 0.62
0.4547304015469955 0.1
0.24910255242992066 0.06
0.26129062995974894 0.06
0.4347671532014018 0.14
0.4976962068308677 0.08
0.30623829999361873 0.06
0.40216599875602854 0.08
0.2893012049692467 0.24
0.24767523800114785 0.32
0.26047974209506763 0.34
0.37580118649245253 0.62
0.3288566377012839 0.12
0.3047424631787923 0.06
0.1505426024851817 0.34
0.2294999988643356 0.06
0.31984003746438505 0.1
0.3502930015991555 0.14
0.332891975913189 0.3
0.22064191181963733 0.52
0.2932091159697723 0.1
0.5205734140447401 0.38
0.29244925209606476 0.26
0.14573775702054548 0.58
0.35376047422429047 0.08
0.35928559977770036 0.12
0.270417738456902 0.14
0.2923837187081576 0.54
0.32298313502680337 0.02
0.26999125656890116 0.12
0.2538461745482157 0.06
0.37437218289676005 0.32
0.29595064727524995 0.26
0.30337589534772413 0.08
0.3125457013539467 0.32
0.23594614682802137 0.1
0.3536382268116807 0.34
0.3615634837032218 0.34
0.36797886298186283 0.34
0.4130582405018706 0.3
0.3550644564407666 0.06
0.30474463532640167 0.04
0.2740946860642214 0.06
0.19053184998827122 0.42
0.2465064624662049 0.18
0.3429000156700898 0.22
0.3382936958605528 0.18
0.349700074027697 0.14
0.2519811655443902 0.26
0.29372648571878884 0.28
0.26897318196973086 0.02
0.398922454446643 0.18
0.3178548733950357 0.22
0.16361235377705838 0.34
0.34082339336548373 0.4
0.25915441641148895 0.28
0.19293507107029736 0.32
0.20737979681365679 0.28
0.2022743491384528 0.26
0.20650198475582715 0.14
0.29098472382271606 0.16
0.13548321819336992 0.2
0.24284755088403026 0.32
0.2309086288810148 0.62
0.13384128379328636 0.58
0.3206286894268065 0.42
0.18512717509633506 0.4
0.4242554245457802 0.0
0.40802826055747765 0.0
0.4615112205534441 0.0
0.40987257679501793 0.02
0.4168496676593693 0.0
0.44167674457907197 0.0
0.4483818996230124 0.0
0.4221234233661663 0.02
0.3123820842989499 0.0
0.3519692306957313 0.18
0.374338489053987 0.0
0.4057136695271397 0.0
0.41864591195447004 0.04
0.4527847312111428 0.0
0.4311094103668898 0.0
0.5005214666713608 0.04
0.4545132079324228 0.0
0.33784832571764783 0.04
0.4080335702400862 0.06
0.378457232397186 0.04
0.33956868913137217 0.12
0.3360102434083155 0.02
0.38333480316203355 0.0
0.4658976307820095 0.02
0.34889506074340965 0.16
0.3392645043502166 0.02
0.4424119478697294 0.0
0.48162574166291283 0.0
0.4537173867948957 0.02
0.3767000571563341 0.0
0.3754654210674813 0.02
0.46654729015553814 0.02
0.36539223677755694 0.0
0.38594102004064634 0.0
0.3950229570397991 0.0
0.3968254417880494 0.0
0.28999998021090334 0.0
0.35656664611013955 0.0
0.4452941697149574 0.02
0.4226438167838134 0.02
0.3414093108122264 0.02
0.4070902312765254 0.02
0.44559015073159375 0.0
0.3838295246970256 0.04
0.48324260999332513 0.0
0.3753663680751903 0.0
0.4762530397447769 0.02
0.38270159452639574 0.0
0.4428083660117015 0.0
0.394877561729398 0.02
0.3577720742546472 0.04
0.3669703594681602 0.1
0.4563811201401877 0.02
0.3855055869372394 0.0
0.3022583163118906 0.04
0.4057959411756504 0.0
0.4481602445398788 0.0
0.3396011263906291 0.0
0.33686728153549095 0.0
0.28490194560093046 0.0
0.41343387444560004 0.04
0.5383867260395763 0.02
0.39326122963079524 0.06
0.364227975685419 0.0
0.39726231629047376 0.06
0.33406249307120156 0.04
0.45972780649646333 0.0
0.48033780536004905 0.04
0.2824596163188006 0.1
0.3394606118099724 0.0
0.4544445838400867 0.0
0.3273339261671716 0.06
0.4410547688187291 0.0
0.3868973545592121 0.1
0.40829313580054566 0.04
0.4528510034188393 0.0
0.40158472077545815 0.02
0.41447000421566155 0.0
0.36111384332084995 0.0
0.47243313356243494 0.0
0.4445628368481077 0.02
0.3305087295511122 0.04
0.42917484211441503 0.02
0.5029089224141996 0.02
0.36046521710246804 0.0
0.3982503291680435 0.02
0.35271300643124165 0.02
0.3948697439301751 0.02
0.387678297302973 0.0
0.47285224372606655 0.06
0.4131956075508426 0.0
0.4961625197376328 0.0
0.5521656483890447 0.04
0.3928953799628954 0.0
0.4239507348622587 0.04
0.4118494950825386 0.0
0.4921909804409393 0.0
0.4096524990066833 0.02
0.4428285337039872 0.02
0.39288208288640114 0.04
0.47413168483400214 0.0
0.4776873803980308 0.06
0.3230249540227354 0.04
0.4224369399151967 0.12
0.4547548736172184 0.0
0.392316347858685 0.04
0.3088996123334725 0.04
0.5530408422047373 0.0
0.44946436605392054 0.0
0.42269341299910435 0.0
0.4105900187927554 0.0
0.33262061205408977 0.04
0.3738060569167426 0.0
0.3807508407752296 0.0
0.41776209159678895 0.06
0.38186264472732767 0.04
0.46053356075928203 0.06
0.3819792204437702 0.04
0.3572030690265008 0.08
0.5114538555358566 0.06
0.380716519605182 0.02
0.3585167004169152 0.1
0.3916595015062318 0.24
0.3462726547804783 0.12
0.299354254414723 0.16
0.38756444904721893 0.04
0.24267116461457414 0.04
0.40459135589549167 0.12
0.3969253335640149 0.06
0.5617398891195937 0.02
0.4716823671434225 0.0
0.6234034897631554 0.04
0.6356873948695141 0.02
0.4399372585384665 0.0
0.5085775849814076 0.08
0.4913569000309749 0.0
0.5679954286629892 0.12
0.5660729296669723 0.06
0.515900292961455 0.06
0.49089519984900815 0.0
0.503826128968714 0.0
0.37679469423301926 0.12
0.3082381215708866 0.34
0.37380819877124793 0.24
0.2858715825622057 0.28
0.46057534183791077 0.18
0.2631556638088545 0.1
0.3544556545792964 0.26
0.42310636486862224 0.34
0.12572846938670648 0.18
0.5894095605542655 0.2
0.4778205212757718 0.14
0.1861848377824465 0.16
0.3643369366535892 0.06
0.31241006423562306 0.0
0.4004525432592949 0.04
0.1575610496565703 0.36
0.46172994240672655 0.1
0.44207505268837644 0.06
0.46713409038282044 0.32
0.17964147059359528 0.16
0.5116848922095122 0.08
0.32274712665312544 0.02
0.2918992457998678 0.24
0.3937572398716442 0.24
0.4164418267925006 0.14
0.33690261525030674 0.3
0.3359435581044367 0.16
0.2314859854950005 0.26
0.26385664464703035 0.44
0.22496414617437402 0.48
0.29429349906187796 0.48
0.30560537524076214 0.3
0.3393607557032264 0.06
0.3524604441921812 0.08
0.30352401487872166 0.34
0.40109748268200274 0.16
0.3210407326116035 0.26
0.3773235901902646 0.08
0.4326279588114414 0.16
0.4144212129853332 0.1
0.33216482814148063 0.1
0.2201342791399523 0.3
0.33452123894946967 0.16
0.3028600462237859 0.14
0.48062290997283663 0.18
0.3670368422326242 0.06
0.2276969734064564 0.26
0.2685239893791783 0.1
0.2893959491467275 0.08
0.3053960208813356 0.22
0.2325378551017093 0.12
0.22953682820710117 0.2
0.30225862481914 0.12
0.3623425322089652 0.02
0.27127829698004785 0.1
0.27645751792801593 0.34
0.1783524559640719 0.26
0.2382385224781269 0.24
0.17150615241541764 0.18
0.2523877360269904 0.24
0.34116575357973966 0.04
0.3640831817439943 0.06
0.21282809471504216 0.22
0.3726336722532898 0.0
0.24247146340376574 0.0
0.34104078155341105 0.12
0.2713809435723203 0.12
0.33171703537400316 0.12
0.287371224543813 0.1
0.3665687746064207 0.3
0.5089363215120158 0.14
0.5146372557129945 0.1
0.49173888522867926 0.02
0.4845493013749547 0.02
0.49885299356429996 0.04
0.42345885489745355 0.1
0.41891382841114855 0.06
0.35830220682836317 0.06
0.37097712525787657 0.02
0.4623376943810433 0.06
0.3354750148840565 0.1
0.3461867275440847 0.22
0.356666027510461 0.04
0.2355287437788969 0.16
0.380792662985591 0.2
0.311809672800478 0.02
0.4139502633936916 0.04
0.3867217853194362 0.06
0.37000817527920565 0.12
0.316971014543144 0.74
0.33083794524281906 0.14
0.4320937163060868 0.04
0.43534443236953524 0.16
0.41204250885836324 0.14
0.2656899469124436 0.26
0.27658653528201294 0.06
0.11508963121761899 0.48
0.24838909891418778 0.2
0.1363867839487886 0.18
0.2150037226023483 0.2
0.1918414012350248 0.2
0.5974966054899002 0.06
0.3368965901930769 0.02
0.4072315572797915 0.24
0.22795662793777977 0.04
0.2853109276386465 0.1
0.3571963643648852 0.28
0.1009814451795098 0.22
0.5069751337673516 0.06
0.3830697229855575 0.26
0.35414473598100077 0.04
0.5887483276317391 0.1
0.22109268056046574 0.08
0.20584100517289167 0.22
0.3947946802223666 0.06
0.5014631013573315 0.32
0.043930571210235816 0.8
0.28707234640404833 0.4
0.28253949352533486 0.16
0.30134166809772817 0.18
0.4257291604429604 0.5
0.10258281761094375 0.5
0.2277626811485269 0.24
0.7066139554820221 0.28
0.26572160661529887 0.24
0.4955549105528449 0.06
0.19240145225381772 0.24
0.27466396189514186 0.18
0.10767563488564261 0.34
0.008571636659290907 0.94
0.6884966301545082 0.34
0.19930689008406335 0.32
0.03077531482644411 0.44
0.48953720644650145 0.06
0.38325146359491047 0.26
0.24972114480722854 0.02
0.08811688005940423 0.32
0.17040613835003296 0.1
0.16941073480236915 0.16
0.22872772629107482 0.12
0.34158055657993386 0.04
0.3286218014043878 0.22
0.4888876422536777 0.18
0.16307416523945792 0.28
0.3836586329971514 0.14
0.12656224721641673 0.36
0.4542900606533334 0.08
0.398684607051454 0.3
0.1336606181498715 0.12
0.0797758848730406 0.12
0.4289782008711135 0.06
0.2532531279755424 0.22
0.25707247309363235 0.04
0.2496871286584713 0.28
0.2730521334298556 0.8
0.6254577738593571 0.7
0.25679743728665116 0.08
0.21082987419237514 0.16
0.2897655749475909 0.24
0.05961011796308403 0.94
0.3566586385302367 0.22
0.5222180027845507 0.02
0.43952599465904246 0.4
0.6749627369087323 0.62
0.39674152439840527 0.08
0.1738632042006674 0.08
0.1651622713060728 0.16
0.4966357722227951 0.06
0.4243669519739657 0.14
0.3539267055657371 0.32
0.27781273572745896 0.36
0.28091107510200114 0.08
0.29508054539374867 0.1
0.5181422484190643 0.16
0.5343789549268734 0.1
0.23023711675624595 0.38
0.6683860755553306 0.06
0.5372487875319749 0.0
0.5517984737177087 0.06
0.4679884051092556 0.14
0.5548013367181257 0.08
0.660386538607499 0.14
0.33524100207066837 0.02
0.23458354050499017 0.14
0.3312372753908675 0.0
0.3425420554944518 0.0
0.5189841436906893 0.12
0.5105099930450291 0.5
0.3240618113346414 0.12
0.34656835396760594 0.02
0.3773981580829465 0.28
0.12412728288601668 0.08
0.16887317007576538 0.08
0.1138932382142378 0.02
0.5644747284847932 0.26
0.34362259744469525 0.24
0.4966879810187875 0.06
0.18479214194156213 0.2
0.5617415282564377 0.2
0.6272213089361967 0.02
0.028803391867244836 0.82
0.2562768520261299 0.48
0.33921057299698515 0.02
0.4207265331431158 0.68
0.5903142275195258 0.0
0.4316968597353974 0.24
0.3376492393590405 0.24
0.38988863276647745 0.54
0.126893772357851 0.14
0.15263308888129318 0.12
0.08012305473655904 0.34
0.597250323286457 0.08
0.27232316006608465 0.36
0.35507088605716763 0.54
0.5023959690714148 0.2
0.30969912112645914 0.1
0.5949495355462937 0.06
0.4187800222521453 0.08
0.20039826579473313 0.76
0.42049128640178285 0.1
0.5088649915454535 0.32
0.06627780790784918 0.08
0.21521130770265948 0.14
0.10150879193249891 0.62
0.3445068808708807 0.18
0.27104796113380014 0.24
0.4265654852793589 0.52
0.2332124487316073 0.02
0.46394209471655523 0.16
0.42462739466729565 0.04
0.32352819657326315 0.04
0.34501107765143874 0.24
0.2467282420526535 0.08
0.1154892204866922 0.58
0.10206457699665403 0.36
0.3084489427040996 0.06
0.11125925474311348 0.88
0.2156273248712118 0.28
0.47275406111208246 0.22
0.6904614836171603 0.32
0.6509514580858063 0.64
0.07180431104615587 0.24
0.22678944424483197 0.28
0.4754888359904348 0.24
0.4550812686328246 0.1
0.6083130371542798 0.12
0.3723632992061882 0.14
0.24655552991987767 0.14
0.45877259803102144 0.2
0.2336566198503257 0.1
0.2654751954021305 0.2
0.3737146829322896 0.08
0.3048805896195853 0.02
0.6359210199734951 0.04
0.39536608793414063 0.26
0.30293726134740523 0.4
0.19960631776526241 0.36
0.3094330777313765 0.26
0.282109210040744 0.38
0.13002604250692135 0.1
0.3140963337613913 0.14
0.4688990438721235 0.06
0.3190231538890543 0.14
0.11522323861115917 0.08
0.19562349210532054 0.08
0.4408666758653791 0.48
0.28206781855460245 0.22
0.3616376327693956 0.2
0.3580703295798723 0.02
0.13845867816125848 0.3
0.1928190024142852 0.12
0.22844735624143897 0.1
0.6230812789953214 0.14
0.3526397019226459 0.08
0.1016649691806996 0.32
0.6500125184312022 0.28
0.18445938072617118 0.42
0.2102024626894826 0.08
0.5199771975559815 0.42
0.3506204016288906 0.04
0.4594288308463316 0.48
0.11621521008674002 0.38
0.23894973196313846 0.3
0.25509391589929553 0.06
0.22245669056409736 0.02
0.4003616740190656 0.06
0.06534416381086314 0.7
0.3275014031575485 0.0
0.3434452976072593 0.02
0.27690349009093934 0.06
0.2513221957839401 0.12
0.5802021210312204 0.06
0.28469403831056767 0.3
0.7113044561659262 0.24
0.1656644353895436 0.04
0.24882589666943888 0.04
0.39013536619173084 0.24
0.47931459197725407 0.34
0.6155394128226163 0.26
0.33091848653127515 0.2
0.167415475283403 0.64
0.16642626299748997 0.14
0.08532053846775811 0.1
0.40125244693593576 0.02
0.06382719697744478 0.3
0.5224477678059256 0.16
0.37412049831913663 0.0
0.25971150360441 0.16
0.22482575131200136 0.12
0.289346432110363 0.32
0.6693074067831309 0.06
0.3674274743248558 0.14
0.15248937977782226 0.4
0.26769792340623744 0.14
0.5603554323956842 0.14
0.23289550935449302 0.12
0.21759947932325466 0.24
0.265053530848094 0.14
0.425881532210491 0.14
0.1674530837954044 0.24
0.4450446592661414 0.14
0.14384048196851418 0.22
0.20106366839743464 0.14
0.34413354724354656 0.12
0.6618461948419475 0.3
0.3201566158751618 0.14
0.36545887716690784 0.0
0.3986112030993477 0.02
0.19414191774849945 0.4
0.5906969390227955 0.08
0.4673111535264722 0.12
0.32438005409008974 0.02
0.39025255576721385 0.36
0.28530067724068725 0.04
0.3544793445748427 0.48
0.4293619030363916 0.04
0.3861011997166878 0.02
0.5778203109863344 0.12
0.3370658085577062 0.48
0.14686810736268174 0.14
0.17373114694206873 0.76
0.17612503675115646 0.12
0.4743832404605539 0.12
0.43566538867431914 0.04
0.6015157882729147 0.34
0.4804818935805684 0.1
0.08227398385563472 0.72
0.1247158874517437 0.36
0.4130574855394194 0.02
0.32656373886453344 0.28
0.21259896954752835 0.34
0.06552287027424758 0.72
0.43647333201869887 0.1
0.4814012104591162 0.02
0.12189446876140063 0.36
0.38224810986617114 0.02
0.3976493730991363 0.02
0.6587027446352316 0.48
0.2605753462583722 0.0
0.7728484176278776 0.56
0.5252113665434368 0.08
0.19564652234791896 0.1
0.3502410916565969 0.06
0.06023455542473925 0.62
0.37468116535472 0.04
0.25005914023512543 0.02
0.5698036013010969 0.08
0.3112685957148199 0.04
0.18677000692155998 0.08
0.08534995582314217 0.3
0.1529992348842952 0.1
0.4341515463877797 0.12
0.2536393326724963 0.04
0.4667782234796108 0.16
0.11252030139609537 0.1
0.4107408577301965 0.16
0.3294738996741485 0.56
0.3795196423690942 0.08
0.2575493838713314 0.18
0.14582435806075758 0.36
0.1102392283585953 0.1
0.5896120447854657 0.16
0.20367597240113822 0.24
0.4922621292935478 0.14
0.35856176976979026 0.08
0.11832655953265066 0.62
0.26870546622298586 0.64
0.25474719632128456 0.12
0.3048825248296424 0.2
0.19535942632263892 0.06
0.21993153319159703 0.28
0.13115485605119614 0.14
0.5050324078734603 0.12
0.3316021014873804 0.08
0.23109151864759797 0.1
0.16709037065831017 0.58
0.27576421841469767 0.0
0.361387541251121 0.46
0.3353648294718386 0.14
0.045705731118769334 0.54
0.25316949101690306 0.28
0.5034887714986638 0.14
0.42377950647381984 0.02
0.4385516482590567 0.06
0.22514248072367105 0.66
0.3247695913575583 0.3
0.4175320873791378 0.28
0.21367308053652248 0.16
0.3446071548376551 0.08
0.10610070415958131 0.04
0.0644952571743629 0.04
0.5448311597865232 0.12
0.5484845664558028 0.06
0.03225296410980799 0.54
0.22641119235702026 0.68
0.15076291082787296 0.08
0.3644521637306395 0.34
0.4254558304815026 0.16
0.3844803513434352 0.14
0.47275368585482036 0.04
0.354020566518465 0.02
0.2734130132421095 0.04
0.08629190119920657 0.26
0.3298435275877317 0.22
0.44145497248333077 0.44
0.12621890799612767 0.26
0.36848407549596846 0.26
0.297073979157418 0.24
0.36760540664542984 0.1
0.39251880433990394 0.12
0.36175328111616756 0.04
0.3729246218984358 0.04
0.3941015200000858 0.1
0.11865821294480908 0.36
0.549058087424599 0.18
0.2841282834117241 0.02
0.25035441534167713 0.1
0.4364817446893124 0.42
0.222039953969797 0.06
0.20578339780079707 0.34
0.2028800892833126 0.18
0.3316567056720286 0.16
0.1719715153284254 0.18
0.7106275076985036 0.36
0.23550371134665588 0.34
0.25821945877283414 0.2
0.4354748090302328 0.02
0.4581481374806484 0.26
0.34130164549726505 0.1
0.3633079402508498 0.04
0.016276770294519766 0.9
0.36622470672476354 0.1
0.3371568186117423 0.1
0.43133534697687487 0.04
0.6279089078459843 0.2
0.34919733761947785 0.14
0.3963153096079262 0.18
0.1293098678838961 0.04
0.35442503387460284 0.04
0.30841287885011615 0.06
0.3821107493114071 0.04
0.46758338113725845 0.36
0.6477585412853905 0.02
0.31137658958661935 0.34
0.12206121776509876 0.32
0.13580076804438182 0.08
0.11725236731591593 0.5
0.4016288334189455 0.34
0.16068203141271553 0.18
0.4890118722534108 0.1
0.39460958467302654 0.44
0.37759089209051594 0.14
0.2432544289991221 0.28
0.3836795226798474 0.26
0.15176052782335123 0.16
0.7280203213214855 0.02
0.5787431035596685 0.04
0.45226126621487 0.44
0.29811532173496635 0.14
0.43719680165410785 0.62
0.40122470695671913 0.08
0.08602878407996087 0.28
0.2034436445738296 0.14
0.18512849528065717 0.08
0.14989454184858414 0.08
0.492109833845845 0.24
0.27311927758593846 0.34
0.38110098292371997 0.02
0.2032934734428399 0.34
0.2110806757988942 0.48
0.17630190897439468 0.28
0.1163054940763815 0.32
0.28040328442761253 0.06
0.23149063504245612 0.12
0.1780960300320754 0.2
0.11056145032289401 0.4
0.2732548840358725 0.14
0.16259103654631232 0.54
0.25072867330107934 0.28
0.09915794433928578 0.36
0.19144280358727553 0.12
0.0919412323132333 0.24
0.13731195619945383 0.32
0.2425770690475194 0.28
0.12518503273564097 0.34
0.128984784872787 0.42
0.16478290355597272 0.26
0.23573272939182943 0.22
0.475516562646667 0.1
0.24007805005487481 0.14
0.22208475578774578 0.1
0.511985556831031 0.04
0.4145358440707855 0.06
0.27556697802963853 0.3
0.181769466660168 0.1
0.06692614670500871 0.54
0.2408449306822607 0.72
0.16613322635283817 0.6
0.28116309956519353 0.48
0.30822400156969365 0.24
0.1640258197572579 0.38
0.2035191703956678 0.36
0.1468351964776148 0.24
0.09253944176679893 0.7
0.3291259001512399 0.08
0.28085914886547136 0.42
0.2930011457208079 0.36
0.25781693738557343 0.28
0.2743041559741428 0.44
0.4312093904127091 0.28
0.21916078903990077 0.14
0.13664618630052117 0.08


==> scores_size.txt <==
0.17736973825862568 0.58
0.37149825981856616 0.3
0.21386655160628606 0.4
0.450163989407624 0.24
0.5301735897016208 0.36
0.29686000815508184 0.7
0.1108399088716662 0.44
0.062231151154057064 0.9
0.15693318177973722 0.72
0.31474400511399414 0.86
0.6115382725051649 0.14
0.7111121234474345 0.32
0.3686244981483888 0.76
0.27168812979447066 0.42
0.29889726997682325 0.12
0.47189060837406205 0.26
0.2575939897097026 0.36
0.13162480289013007 0.54
0.5884917526601439 0.12
0.5339073421490421 0.46
0.5500158461810962 0.12
0.30097404602980155 0.02
0.35294782275636927 0.66
0.7084594801762801 0.18
0.4057047053767646 0.08
0.19199921149707644 0.12
0.4229340440983178 0.16
0.45761991487199083 0.6
0.4765942013111596 0.24
0.08929932224860902 0.72
0.3655392412216703 0.08
0.3991880986203309 0.66
0.28808235960053646 0.36
0.19522707310036605 0.76
0.3519865471133618 0.22
0.5014031289485184 0.28
0.3265372233035055 0.4
0.11859106058370288 0.38
0.32915861391387324 0.6
0.3532308451581315 0.16
0.4416030701221796 0.24
0.3221991650953276 0.4
0.6037065831735063 0.26
0.2907850484824069 0.22
0.5181234613322622 0.12
0.15037749715276308 0.38
0.3855452895358533 0.22
0.34670012200035755 0.48
0.16519503015032908 0.16
0.13914149762831196 0.74
0.3465217576793443 0.42
0.5048469353889383 0.22
0.530031172100097 0.2
0.44206075317781296 0.24
0.21866673499819472 0.52
0.24891825254203565 0.4
0.16682399402421885 0.36
0.2833435004860361 0.12
0.7380922370173241 0.7
0.5339393433918245 0.12
0.41574414809965016 0.14
0.168729072625553 0.5
0.34517321846987015 0.88
0.20268199164564987 0.22
0.29391409770150567 0.28
0.3494387731239082 0.48
0.18676186364938716 0.02
0.06402317522119928 0.38
0.16252450604371815 0.42
0.4245202850715449 0.58
0.31225289983561433 0.18
0.4687828002533706 0.06
0.4324417418244378 0.58
0.17453867034971546 0.46
0.19568692427554896 0.38
0.5898036176800017 0.34
0.3378137091603371 0.36
0.3671551871505938 0.26
0.3055930798190654 0.64
0.3222764849584706 0.46
0.5043023175132811 0.58
0.37901741092487823 0.2
0.2090597166522246 0.1
0.4167449261919809 0.34
0.026683293048265354 0.8
0.37462363950778604 0.2
0.4642898122409927 0.12
0.3824040383269022 0.24
0.15419682748386615 0.06
0.107463669229939 0.3
0.32642749758245315 0.88
0.2743117435934076 0.08
0.2859985078367428 0.36
0.2626379776457265 0.54
0.5511375696668215 0.52
0.061855484093220635 0.44
0.14756164485009607 0.18
0.4343066296508393 0.16
0.3105342576154099 0.68
0.288292706399056 0.1
0.13363806339062484 0.36
0.25148963375657646 0.64
0.2691751767918372 0.54
0.10963467116316827 0.62
0.27394172247823695 0.22
0.12691882056815632 0.84
0.10143514249214729 0.66
0.2850616904870264 0.5
0.8487109893037891 0.06
0.5026893794799075 0.2
0.27134463957744476 0.24
0.683498257190465 0.62
0.6594149445473664 0.02
0.5097811927208754 0.22
0.2860983992628419 0.32
0.21012627277186524 0.16
0.40441516210833356 0.28
0.08229826321021211 0.42
0.7187632309260534 0.16
0.42696318707864833 0.26
0.11884205814400423 0.54
0.8283135760271236 0.68
0.2920326152472296 0.6
0.5040288933184303 0.26
0.09825607995621553 0.6
0.35754190778679257 0.54
0.45952715417956935 0.52
0.22501181131221112 0.46
0.40814336658329564 0.08
0.8326846324302981 0.14
0.3474561407075487 0.42
0.11606928971634402 0.26
0.4124079850830528 0.12
0.3805418382342765 0.1
0.2646812446027186 0.18
0.38007772277526924 0.14
0.3324812839912537 0.1
0.28999001874514646 0.52
0.5738228705002213 0.26
0.263888542144623 0.96
0.3194547748082667 0.62
0.442134380361531 0.24
0.3496798827999898 0.42
0.477388974245369 0.44
0.5998011163850046 0.7
0.33752758584854176 0.34
0.23716963267058572 1.0
0.12335305603361935 0.74
0.21718345503605194 0.4
0.2761935850166587 0.32
0.5032848081193896 0.04
0.5271788323640744 0.0
0.6246124655082902 0.06
0.21598582902518607 0.38
0.24270901821987503 0.08
0.3089091788765845 0.18
0.6234411671302279 0.06
0.399798334272336 0.04
0.7317057187517273 0.62
0.25657161200090217 0.18
0.5602106163035101 0.02
0.4896657716022157 0.32
0.3640383253603238 0.04
0.25993359814667816 0.06
0.336570342226705 0.22
0.28533117636752847 0.14
0.05574224273880804 0.64
0.36738394488862497 0.12
0.5104179735920278 0.1
0.36930536467849784 0.48
0.22313506819938145 0.44
0.4063925475731443 0.24
0.3691730325836176 0.28
0.4945463946885142 0.4
0.4049030810263591 0.44
0.3327574906190158 0.24
0.12212118188463741 0.3
0.28064477910447727 0.62
0.22746633882665396 0.38
0.4988505845558867 0.32
0.43143100675958196 0.16
0.2907877360271414 0.24
0.4763435986044668 0.36
0.34174965205524854 0.24
0.5173807081787223 0.04
0.3912553870431298 0.04
0.43708217117902914 0.12
0.2573302632107774 0.28
0.22670958675842987 0.14
0.2647232179875469 0.12
0.291022593649435 0.02
0.19164659016171678 0.32
0.2910789681216845 0.14
0.30862345566112365 0.06
0.39551976813875744 0.06
0.3418311957570886 0.04
0.3574718719233445 0.1
0.17839412624435774 0.44
0.4097563987023044 0.26
0.4518806407084764 0.08
0.38453856992805413 0.02
0.5177708569606323 0.14
0.3536832028549452 0.26
0.4413997385003296 0.22
0.2359495807022826 0.1
0.34966573374342164 0.06
0.4355536205547337 0.46
0.4487386553252625 0.2
0.3722704772851161 0.02
0.31250507838257485 0.04
0.4061759019509157 0.04
0.2741070837174183 0.22
0.4649308176258931 0.06
0.5122269272876832 0.06
0.5042389852705389 0.0
0.4483847006093801 0.08
0.6003779609539603 0.02
0.4172998598501864 0.08
0.44391409868936227 0.36
0.49217056210662363 0.22
0.547360291218957 0.1
0.4329726683745428 0.04
0.32955881478886156 0.18
0.3942147385023996 0.02
0.506770475282269 0.12
0.525128701993105 0.14
0.3882007800496437 0.18
0.49240444352509627 0.1
0.6003095333942057 0.08
0.38931580816004474 0.18
0.4269661620799022 0.22
0.5665223661121587 0.12
0.46054328165058317 0.04
0.5197938447564171 0.08
0.5540312795668527 0.12
0.33064844287063266 0.28
0.4186949946423869 0.36
0.5155857854856811 0.06
0.634296290795417 0.1
0.5088680924100253 0.1
0.5854972424463657 0.14
0.4198710393448597 0.24
0.3293461540813945 0.18
0.5315432164126941 0.28
0.4883078081990733 0.14
0.4560738837271103 0.08
0.2465357455957808 0.48
0.6689679284342538 0.3
0.4345903075751687 0.14
0.46118222356048366 0.52
0.4127270354967187 0.48
0.42067071387229743 0.06
0.4210731624478548 0.18
0.6119835634148769 0.08
0.6305445050831139 0.04
0.5161014137585606 0.3
0.4349004965447824 0.1
0.2388021437268779 0.48
0.2502751909332679 0.12
0.4230897097037958 0.08
0.2930966078441849 0.62
0.5555343903106987 0.1
0.3173082990996507 0.06
0.33266241073146857 0.06
0.543961495738394 0.14
0.6149344373323857 0.08
0.3966208243034157 0.06
0.504832086871829 0.08
0.35642324946015713 0.24
0.31738579013526097 0.32
0.33074429912511427 0.34
0.4537125169939328 0.62
0.41947655003705053 0.12
0.3741538096200702 0.06
0.1978707296711082 0.34
0.3305612424553462 0.06
0.41848345063383263 0.1
0.4433692070217596 0.14
0.40258533256652995 0.3
0.2689201322436833 0.52
0.3907110489782516 0.1
0.5850896062528367 0.38
0.37853324673785843 0.26
0.24018183835789955 0.58
0.48423513603811935 0.08
0.4940732965664367 0.12
0.30948125188486825 0.14
0.43395381467380806 0.54
0.4340074080657199 0.02
0.3370560324262072 0.12
0.33189170999815404 0.06
0.43180875613389885 0.32
0.37328026701400313 0.26
0.3986443234141606 0.08
0.46107112006485357 0.32
0.30066412905331386 0.1
0.4351792988472996 0.34
0.48189807669480117 0.34
0.5077919373226318 0.34
0.5222998043580164 0.3
0.46062671176602665 0.06
0.37499577500535336 0.04
0.33947708266535076 0.06
0.2502011299216331 0.42
0.3101950421082772 0.18
0.4323603901023251 0.22
0.4587650648374158 0.18
0.42446117729401484 0.14
0.32112360425128955 0.26
0.3576700474220847 0.28
0.3714927240595209 0.02
0.4857183618336077 0.18
0.3932934196055915 0.22
0.2165634870096496 0.34
0.41832993223923887 0.4
0.3327477306863605 0.28
0.26169855810145654 0.32
0.2563112693163264 0.28
0.27226677780943775 0.26
0.2649742432559772 0.14
0.39414728778757663 0.16
0.22499695616502963 0.2
0.3285419389840929 0.32
0.3077006245515794 0.62
0.19198730995499866 0.58
0.4456740884337499 0.42
0.27594091315657543 0.4
0.524174519127005 0.0
0.49776286175023826 0.0
0.5570439193472101 0.0
0.5178760745841783 0.02
0.5258421494391717 0.0
0.549398480559798 0.0
0.5408496523214511 0.0
0.5118656798026435 0.02
0.4245260400898623 0.0
0.4559475305766305 0.18
0.4883127591382096 0.0
0.49972287058964227 0.0
0.5352941841524609 0.04
0.5633935163440215 0.0
0.5337104011223414 0.0
0.5921037865913656 0.04
0.562870720363136 0.0
0.4446199928193447 0.04
0.5136216850087034 0.06
0.49555954946777125 0.04
0.42208667148874063 0.12
0.42952105176475697 0.02
0.47755063733412245 0.0
0.5607817033968598 0.02
0.4405735558394073 0.16
0.44975043902222894 0.02
0.5509552216876267 0.0
0.5784233802055003 0.0
0.576301358932567 0.02
0.4723230299690857 0.0
0.46828060116935516 0.02
0.5560959703188151 0.02
0.4654731420238274 0.0
0.4480313626512554 0.0
0.48222473507837227 0.0
0.4836037223894524 0.0
0.38445254219663627 0.0
0.4524029565704537 0.0
0.5408063345507973 0.02
0.5205455571210694 0.02
0.41503899506226644 0.02
0.4926996316404896 0.02
0.555537317035987 0.0
0.49072318575137835 0.04
0.5740446883024775 0.0
0.4841336682399233 0.0
0.5616461340617015 0.02
0.47658881534781494 0.0
0.5229648906218497 0.0
0.5003402800383239 0.02
0.4767224127679046 0.04
0.4541938385526159 0.1
0.5616039217170894 0.02
0.4808515418933203 0.0
0.40107170292317434 0.04
0.5140957643721059 0.0
0.5506549189285007 0.0
0.43053387362885653 0.0
0.4360830310623469 0.0
0.39502138552042376 0.0
0.5232552825456162 0.04
0.6400846650159978 0.02
0.4978101265139309 0.06
0.47801542612134235 0.0
0.5067074284766765 0.06
0.42807673667184004 0.04
0.5513912846813246 0.0
0.5792331027382889 0.04
0.3942900993322931 0.1
0.42945687525313153 0.0
0.5445648364478345 0.0
0.4258247908910957 0.06
0.5322804755836948 0.0
0.4977019817907598 0.1
0.5058751066411484 0.04
0.5520048500806035 0.0
0.5019091202434196 0.02
0.5231121446566358 0.0
0.4837779808539362 0.0
0.572166180840204 0.0
0.5298152042606803 0.02
0.43715711082048075 0.04
0.5525029365798649 0.02
0.5935996601422739 0.02
0.4596423256411385 0.0
0.5107757218762174 0.02
0.4607317885667587 0.02
0.5129679407548257 0.02
0.48180723519802116 0.0
0.5644864626060321 0.06
0.5233599669077736 0.0
0.6263908606614962 0.0
0.6486979305338538 0.04
0.48785060798830443 0.0
0.5351273400226155 0.04
0.5185429933390541 0.0
0.6104593804909305 0.0
0.5108900755612356 0.02
0.5424712013248494 0.02
0.5026836779109939 0.04
0.5633225671839087 0.0
0.5708541688005881 0.06
0.4409128679977431 0.04
0.5485347027876507 0.12
0.5632235651148744 0.0
0.5025122541903025 0.04
0.41666011432468686 0.04
0.6383583944314819 0.0
0.5438222829139359 0.0
0.5313921921799527 0.0
0.5229716824184384 0.0
0.4244012339156751 0.04
0.4743696175305319 0.0
0.4814598893796267 0.0
0.5249598853320507 0.06
0.4942508377324944 0.04
0.5568304505147323 0.06
0.5118617097499868 0.04
0.4625648205892841 0.08
0.6010732362478411 0.06
0.4571844429193452 0.02
0.44365739487748174 0.1
0.4862560089193917 0.24
0.4480316406175692 0.12
0.36793313281228585 0.16
0.4878006850242811 0.04
0.32488005951114984 0.04
0.5095377671776659 0.12
0.4755870761456166 0.06
0.648517366078823 0.02
0.5871528383961255 0.0
0.711602645447516 0.04
0.7204798420535056 0.02
0.5553636978370995 0.0
0.6144110419750418 0.08
0.5742144295315306 0.0
0.6662344927346407 0.12
0.6550889336253927 0.06
0.6185182646397868 0.06
0.6219948554844552 0.0
0.6143408210734447 0.0
0.49512486980687526 0.12
0.4115677884672184 0.34
0.45221564484416354 0.24
0.36448850002713756 0.28
0.5520023645840827 0.18
0.3289007615887214 0.1
0.44688314584446454 0.26
0.518474349766478 0.34
0.16993658042178558 0.18
0.6597575271370402 0.2
0.531147397494489 0.14
0.22782129096566933 0.16
0.4450060854538252 0.06
0.3718381836665639 0.0
0.47250566446728465 0.04
0.22010015546259537 0.36
0.5411256353330135 0.1
0.5313394832522669 0.06
0.5510608366425165 0.32
0.251525416445593 0.16
0.5969345707442425 0.08
0.3971958193456179 0.02
0.3528077181122681 0.24
0.4786261182198348 0.24
0.48762577274731383 0.14
0.398765399359989 0.3
0.3990494354923484 0.16
0.27184325166462847 0.26
0.3390767537985603 0.44
0.2918030966311467 0.48
0.3674629748882088 0.48
0.3753447822708539 0.3
0.43740271654410634 0.06
0.4599669883319501 0.08
0.3680352985777008 0.34
0.4605152565767235 0.16
0.38938083565718684 0.26
0.4897978903256488 0.08
0.5200359789383439 0.16
0.5011100669053669 0.1
0.3989913931765479 0.1
0.272430798625884 0.3
0.4209604477652203 0.16
0.377762402007277 0.14
0.5994002183722816 0.18
0.4944221256137773 0.06
0.340055311930768 0.26
0.3586682469197322 0.1
0.37214250642028446 0.08
0.3977036830102657 0.22
0.3318187249347212 0.12
0.3085186104139601 0.2
0.40985177539209694 0.12
0.48269261258312973 0.02
0.36382381771181727 0.1
0.3547387251281357 0.34
0.25873694946938114 0.26
0.3340210453222273 0.24
0.24396420555223763 0.18
0.36765498016163606 0.24
0.47636062684643404 0.04
0.44765388819012997 0.06
0.2893535330968253 0.22
0.4714150550373793 0.0
0.3436546253070093 0.0
0.42882589620665157 0.12
0.36366996411279134 0.12
0.42243003492390424 0.12
0.37336709193773726 0.1
0.4414347874373603 0.3
0.6065663448940048 0.14
0.6266411781584118 0.1
0.5937816780554469 0.02
0.585098815208715 0.02
0.5888879499308041 0.04
0.5265581100422848 0.1
0.5192246579574158 0.06
0.45648804929299336 0.06
0.48310592170905403 0.02
0.5649933423959876 0.06
0.4438240259673946 0.1
0.44656796435643814 0.22
0.4579497600186579 0.04
0.3166313365329756 0.16
0.46021307351831103 0.2
0.40047844957239787 0.02
0.5044057570266053 0.04
0.4937159527352031 0.06
0.480448515706155 0.12
0.3856657617825373 0.74
0.4408470512846114 0.14
0.551105738452846 0.04
0.5389445803372123 0.16
0.4976903512011985 0.14
0.3613437076277527 0.26
0.3603946300717802 0.06
0.1786366212921551 0.48
0.3084171275043137 0.2
0.18905675180300377 0.18
0.29444043160843575 0.2
0.2645678736860502 0.2
0.6772897656340453 0.06
0.42546829230911354 0.02
0.5072049874228499 0.24
0.3425307946032457 0.04
0.40785913004049285 0.1
0.41423935550195634 0.28
0.16580838709111675 0.22
0.5762769131161156 0.06
0.4741243769060242 0.26
0.4425581212354545 0.04
0.6627724659509068 0.1
0.3225808517907188 0.08
0.3024259134568307 0.22
0.5085360555236427 0.06
0.6183333035747712 0.32
0.1402906840256351 0.8
0.40254644646700244 0.4
0.3700453903760161 0.16
0.40739683377137487 0.18
0.5575185229696502 0.5
0.17467399455497382 0.5
0.33667005426117347 0.24
0.7876023920839837 0.28
0.35187844803240603 0.24
0.5992944736638993 0.06
0.3184107929165736 0.24
0.39331286401261517 0.18
0.18695322678006257 0.34
0.01962529010059596 0.94
0.7639935347755781 0.34
0.3133102883343831 0.32
0.05921869889519405 0.44
0.6237561971048152 0.06
0.5525429356718808 0.26
0.3591711431245605 0.02
0.1389958192757448 0.32
0.2603642473457082 0.1
0.2549117187958965 0.16
0.3258675787887232 0.12
0.45365280690143317 0.04
0.44870657631477384 0.22
0.600853883149062 0.18
0.23365936649183652 0.28
0.4815423179407152 0.14
0.19253189355798958 0.36
0.5632587718806604 0.08
0.5252508075872949 0.3
0.2207573986515733 0.12
0.12262153796019254 0.12
0.5030634184974794 0.06
0.3740648098766416 0.22
0.35531954323252307 0.04
0.34710081000299686 0.28
0.3666726811494829 0.8
0.7441816421493835 0.7
0.3784645717223581 0.08
0.31414159715970674 0.16
0.3845136722962277 0.24
0.10995410722331693 0.94
0.4312670490672087 0.22
0.6156551018153512 0.02
0.5395856709722896 0.4
0.7767114305354983 0.62
0.5063459360117947 0.08
0.28342599578035854 0.08
0.2525511955039174 0.16
0.5916332815171245 0.06
0.5281443175810008 0.14
0.4621591242455947 0.32
0.38824329552493575 0.36
0.3893812151274154 0.08
0.4161697346315661 0.1
0.6875509545694654 0.16
0.6363273828308621 0.1
0.3183380627842461 0.38
0.7308399011521363 0.06
0.6423750252667613 0.0
0.6459849641687074 0.06
0.566988781770975 0.14
0.6423873525358523 0.08
0.7506927051787631 0.14
0.4583868153391114 0.02
0.3246628478934195 0.14
0.4556102745736645 0.0
0.45584127127350044 0.0
0.6416732793043413 0.12
0.6604748636328616 0.5
0.4188755245000079 0.12
0.44265537966732116 0.02
0.4855198439533945 0.28
0.20496236030936207 0.08
0.28471417705600394 0.08
0.2169615113751789 0.02
0.668723467333503 0.26
0.4686097713245406 0.24
0.5808229566707951 0.06
0.31441054135115837 0.2
0.6924102857137249 0.2
0.7211897530927124 0.02
0.0599590608639958 0.82
0.4469533217115195 0.48
0.4527171142669053 0.02
0.5604284961648912 0.68
0.6712225910590152 0.0
0.5573914025063409 0.24
0.46064016051398404 0.24
0.4780530441009407 0.54
0.2328769957665969 0.14
0.23859663137476908 0.12
0.15084544166797223 0.34
0.6697424154722954 0.08
0.3827095507434597 0.36
0.4437181924811428 0.54
0.5749486952171322 0.2
0.4358925404905552 0.1
0.6602697006614782 0.06
0.5310054993189648 0.08
0.2983011592241397 0.76
0.5348031091591633 0.1
0.5913578520840853 0.32
0.11568313947099401 0.08
0.3248786299563626 0.14
0.1864082233150425 0.62
0.44873405764927116 0.18
0.37260616564621385 0.24
0.5716305662301491 0.52
0.34921610825990484 0.02
0.5696694328154722 0.16
0.5342557621531394 0.04
0.41610659539039413 0.04
0.43906637739086185 0.24
0.3351835903879789 0.08
0.19840646374951923 0.58
0.15011629064329016 0.36
0.42168031696430475 0.06
0.19539134972506378 0.88
0.32427986709063666 0.28
0.5963030573146411 0.22
0.777886171444667 0.32
0.7663678298578854 0.64
0.12875609732569598 0.24
0.34980446993427444 0.28
0.5862751489717174 0.24
0.5372053595622611 0.1
0.7143826946996833 0.12
0.4944870880730772 0.14
0.34775470438899747 0.14
0.5726013664381 0.2
0.3316795804318163 0.1
0.3528108726040157 0.2
0.5065035954442155 0.08
0.4155688707530962 0.02
0.7377565469154248 0.04
0.5420801701651223 0.26
0.40460694606750364 0.4
0.30796201118495126 0.36
0.42465108415137154 0.26
0.4353566017373842 0.38
0.2242292177226343 0.1
0.42761367921308735 0.14
0.578075553834216 0.06
0.41529414710151275 0.14
0.18059019592277256 0.08
0.2644701809019057 0.08
0.5979906592389961 0.48
0.3774140537470754 0.22
0.44804799542199847 0.2
0.45459521481302045 0.02
0.2147033428065119 0.3
0.2850558146348139 0.12
0.350080731494776 0.1
0.7101217285002416 0.14
0.4219364906351775 0.08
0.14682456719895556 0.32
0.6924642848536793 0.28
0.3662031283693252 0.42
0.2897771100267784 0.08
0.6889438206855252 0.42
0.47220865268431145 0.04
0.5777621311739043 0.48
0.1896230994030978 0.38
0.36251978922704176 0.3
0.3998777637740368 0.06
0.31129950288767516 0.02
0.4904906779923822 0.06
0.09411812573891579 0.7
0.4346181502017096 0.0
0.4716421097580826 0.02
0.3781241655524425 0.06
0.36981728354241206 0.12
0.6722850023581926 0.06
0.39119709884608256 0.3
0.7724283971424066 0.24
0.25623588827222327 0.04
0.37339401815004647 0.04
0.4985028856865232 0.24
0.5991684240316102 0.34
0.7203627514434257 0.26
0.45596056115875216 0.2
0.2602091292529357 0.64
0.27268200873416215 0.14
0.16574399222455394 0.1
0.4884233351314575 0.02
0.10265567825290439 0.3
0.6104454225842545 0.16
0.509449076246799 0.0
0.323307924774125 0.16
0.3145393333182558 0.12
0.3770175702849828 0.32
0.7464722217173079 0.06
0.49391301513990316 0.14
0.2492063488765948 0.4
0.3949445211282041 0.14
0.6532903135848409 0.14
0.3378659261240905 0.12
0.33640770492697697 0.24
0.3744231335391396 0.14
0.5557635195326774 0.14
0.2760018321435399 0.24
0.5617379952576187 0.14
0.2226598539856043 0.22
0.3096366746277552 0.14
0.4604215136773415 0.12
0.740911945343537 0.3
0.5016441769491023 0.14
0.4840277876586247 0.0
0.48629886365338726 0.02
0.3035090569548206 0.4
0.6865056819252905 0.08
0.5653565036950914 0.12
0.4106349498262158 0.02
0.479717644895831 0.36
0.409492079946385 0.04
0.47160372809653045 0.48
0.5316512160489154 0.04
0.4759919613263716 0.02
0.659311210718198 0.12
0.5150656393166928 0.48
0.2227855090272205 0.14
0.30698650363029784 0.76
0.26945377263611336 0.12
0.6226095175047834 0.12
0.5516946293326729 0.04
0.7138151290216431 0.34
0.5648001362320247 0.1
0.17431572082512148 0.72
0.21682904204890355 0.36
0.5104472960364663 0.02
0.5054093723517333 0.28
0.2847094384415393 0.34
0.11906479790573281 0.72
0.556851791748829 0.1
0.5677456215799134 0.02
0.20889271356720335 0.36
0.4855389741949556 0.02
0.4891918780352761 0.02
0.7430515418048113 0.48
0.3697822181701056 0.0
0.8577260525031994 0.56
0.6134167262413986 0.08
0.29913977474461545 0.1
0.4558468321742518 0.06
0.10475750790008549 0.62
0.5044551105631245 0.04
0.38368692003544086 0.02
0.6439342286047345 0.08
0.4213328041210258 0.04
0.28008057577911694 0.08
0.15502327036571298 0.3
0.22653629796965125 0.1
0.5444301091528572 0.12
0.3654843189376446 0.04
0.580798654827108 0.16
0.17021731144492855 0.1
0.5300082418244491 0.16
0.47987517542955294 0.56
0.5040184409493049 0.08
0.36357519198734856 0.18
0.2196619996183161 0.36
0.18515319003159927 0.1
0.7172167337009033 0.16
0.28411875077210913 0.24
0.6043109206069504 0.14
0.45760838314506075 0.08
0.18536741621177338 0.62
0.33484215200175865 0.64
0.3414846868264666 0.12
0.40352402964886913 0.2
0.303649544099 0.06
0.3312585426597447 0.28
0.2402404582175211 0.14
0.6063847263696629 0.12
0.4373309354434412 0.08
0.3315154088683358 0.1
0.22331958699912743 0.58
0.36141572179933673 0.0
0.44955730779819936 0.46
0.439476941247864 0.14
0.0979363047111765 0.54
0.3483038334589844 0.28
0.655241050158994 0.14
0.5051216987351633 0.02
0.5603023637709659 0.06
0.3102650844184952 0.66
0.44810760686834245 0.3
0.5225338159694338 0.28
0.2981373812596808 0.16
0.4296251535934082 0.08
0.16939680012882982 0.04
0.10550896238424672 0.04
0.6538315294396875 0.12
0.6455513016838534 0.06
0.05729856930895223 0.54
0.31853283049490416 0.68
0.23473057122727103 0.08
0.4488783346588031 0.34
0.5380568340537029 0.16
0.47638270206988104 0.14
0.5668529007874448 0.04
0.4739698361850283 0.02
0.3682610342415189 0.04
0.14528100750647646 0.26
0.4725473547509625 0.22
0.5731457513083538 0.44
0.18844943272314651 0.26
0.4792247513341218 0.26
0.38462712257808873 0.24
0.5121818875610898 0.1
0.49194240391833494 0.12
0.4450723072618443 0.04
0.46653006885740367 0.04
0.5087408497179573 0.1
0.19397387408097796 0.36
0.6482354152813019 0.18
0.37950473226792075 0.02
0.37108348280989634 0.1
0.5467473226992521 0.42
0.33478380966234156 0.06
0.2873412147321113 0.34
0.28893901230051117 0.18
0.5141874289574833 0.16
0.289116367896723 0.18
0.7888969163725733 0.36
0.3424365532027503 0.34
0.3506052643042863 0.2
0.5655074834731325 0.02
0.5846972916110409 0.26
0.46367901807856343 0.1
0.4720745257881849 0.04
0.04359604285336026 0.9
0.49576210615249044 0.1
0.4310310414589679 0.1
0.5269070059373899 0.04
0.723759826945884 0.2
0.44198366331958383 0.14
0.5440770602024512 0.18
0.2076043684510556 0.04
0.44623099031501195 0.04
0.38769619867846367 0.06
0.46964912374354795 0.04
0.5747259097942546 0.36
0.7646518601249752 0.02
0.4493621047581931 0.34
0.18997663142185955 0.32
0.20877084280637626 0.08
0.18542210089034789 0.5
0.531561282791346 0.34
0.2506558497123357 0.18
0.5950036059405176 0.1
0.556590244629721 0.44
0.476383298815893 0.14
0.352072802855506 0.28
0.5144543685587588 0.26
0.2326631258606106 0.16
0.8055901039782185 0.02
0.695939608689419 0.04
0.5906910155941008 0.44
0.4222309801842423 0.14
0.558819959566766 0.62
0.5059104048271803 0.08
0.13216722034831788 0.28
0.3163109884563317 0.14
0.30262557519556144 0.08
0.24636836847147442 0.08
0.6049115707793857 0.24
0.38502460115579595 0.34
0.49606741364906626 0.02
0.3227254691387636 0.34
0.3262613860297453 0.48
0.2890921823281111 0.28
0.19210673687477445 0.32
0.41759131062587124 0.06
0.35141607297209165 0.12
0.29352242590115346 0.2
0.18410130912372863 0.4
0.41749412544916226 0.14
0.24820076466424887 0.54
0.3278151845550677 0.28
0.17335611811811777 0.36
0.3134114154949241 0.12
0.16503965605166834 0.24
0.23046741405934543 0.32
0.34256726691754885 0.28
0.2081747029391355 0.34
0.21243371435064975 0.42
0.2638822932794822 0.26
0.34134998631112984 0.22
0.5724287073251368 0.1
0.3550672744703776 0.14
0.34469902621236703 0.1
0.6219711041416821 0.04
0.5237519967819033 0.06
0.3870386532760319 0.3
0.2868147041125224 0.1
0.12082030834366515 0.54
0.40333406568367486 0.72
0.25397467809354174 0.6
0.39522018445639806 0.48
0.4308788481500535 0.24
0.32538845477936207 0.38
0.3330393312084863 0.36
0.24688651390079538 0.24
0.14061701212469566 0.7
0.41529506088539087 0.08
0.37064380755903314 0.42
0.36941283924839124 0.36
0.31886907083110605 0.28
0.34735780021562307 0.44
0.5416324716617548 0.28
0.29465842795503644 0.14
0.224482639307631 0.08


==> size.dat <==
0.17736973825862568 
0.37149825981856616 
0.21386655160628606 
0.450163989407624 
0.5301735897016208 
0.29686000815508184 
0.1108399088716662 
0.062231151154057064 
0.15693318177973722 
0.31474400511399414 
0.6115382725051649 
0.7111121234474345 
0.3686244981483888 
0.27168812979447066 
0.29889726997682325 
0.47189060837406205 
0.2575939897097026 
0.13162480289013007 
0.5884917526601439 
0.5339073421490421 
0.5500158461810962 
0.30097404602980155 
0.35294782275636927 
0.7084594801762801 
0.4057047053767646 
0.19199921149707644 
0.4229340440983178 
0.45761991487199083 
0.4765942013111596 
0.08929932224860902 
0.3655392412216703 
0.3991880986203309 
0.28808235960053646 
0.19522707310036605 
0.3519865471133618 
0.5014031289485184 
0.3265372233035055 
0.11859106058370288 
0.32915861391387324 
0.3532308451581315 
0.4416030701221796 
0.3221991650953276 
0.6037065831735063 
0.2907850484824069 
0.5181234613322622 
0.15037749715276308 
0.3855452895358533 
0.34670012200035755 
0.16519503015032908 
0.13914149762831196 
0.3465217576793443 
0.5048469353889383 
0.530031172100097 
0.44206075317781296 
0.21866673499819472 
0.24891825254203565 
0.16682399402421885 
0.2833435004860361 
0.7380922370173241 
0.5339393433918245 
0.41574414809965016 
0.168729072625553 
0.34517321846987015 
0.20268199164564987 
0.29391409770150567 
0.3494387731239082 
0.18676186364938716 
0.06402317522119928 
0.16252450604371815 
0.4245202850715449 
0.31225289983561433 
0.4687828002533706 
0.4324417418244378 
0.17453867034971546 
0.19568692427554896 
0.5898036176800017 
0.3378137091603371 
0.3671551871505938 
0.3055930798190654 
0.3222764849584706 
0.5043023175132811 
0.37901741092487823 
0.2090597166522246 
0.4167449261919809 
0.026683293048265354 
0.37462363950778604 
0.4642898122409927 
0.3824040383269022 
0.15419682748386615 
0.107463669229939 
0.32642749758245315 
0.2743117435934076 
0.2859985078367428 
0.2626379776457265 
0.5511375696668215 
0.061855484093220635 
0.14756164485009607 
0.4343066296508393 
0.3105342576154099 
0.288292706399056 
0.13363806339062484 
0.25148963375657646 
0.2691751767918372 
0.10963467116316827 
0.27394172247823695 
0.12691882056815632 
0.10143514249214729 
0.2850616904870264 
0.8487109893037891 
0.5026893794799075 
0.27134463957744476 
0.683498257190465 
0.6594149445473664 
0.5097811927208754 
0.2860983992628419 
0.21012627277186524 
0.40441516210833356 
0.08229826321021211 
0.7187632309260534 
0.42696318707864833 
0.11884205814400423 
0.8283135760271236 
0.2920326152472296 
0.5040288933184303 
0.09825607995621553 
0.35754190778679257 
0.45952715417956935 
0.22501181131221112 
0.40814336658329564 
0.8326846324302981 
0.3474561407075487 
0.11606928971634402 
0.4124079850830528 
0.3805418382342765 
0.2646812446027186 
0.38007772277526924 
0.3324812839912537 
0.28999001874514646 
0.5738228705002213 
0.263888542144623 
0.3194547748082667 
0.442134380361531 
0.3496798827999898 
0.477388974245369 
0.5998011163850046 
0.33752758584854176 
0.23716963267058572 
0.12335305603361935 
0.21718345503605194 
0.2761935850166587 
0.5032848081193896 
0.5271788323640744 
0.6246124655082902 
0.21598582902518607 
0.24270901821987503 
0.3089091788765845 
0.6234411671302279 
0.399798334272336 
0.7317057187517273 
0.25657161200090217 
0.5602106163035101 
0.4896657716022157 
0.3640383253603238 
0.25993359814667816 
0.336570342226705 
0.28533117636752847 
0.05574224273880804 
0.36738394488862497 
0.5104179735920278 
0.36930536467849784 
0.22313506819938145 
0.4063925475731443 
0.3691730325836176 
0.4945463946885142 
0.4049030810263591 
0.3327574906190158 
0.12212118188463741 
0.28064477910447727 
0.22746633882665396 
0.4988505845558867 
0.43143100675958196 
0.2907877360271414 
0.4763435986044668 
0.34174965205524854 
0.5173807081787223 
0.3912553870431298 
0.43708217117902914 
0.2573302632107774 
0.22670958675842987 
0.2647232179875469 
0.291022593649435 
0.19164659016171678 
0.2910789681216845 
0.30862345566112365 
0.39551976813875744 
0.3418311957570886 
0.3574718719233445 
0.17839412624435774 
0.4097563987023044 
0.4518806407084764 
0.38453856992805413 
0.5177708569606323 
0.3536832028549452 
0.4413997385003296 
0.2359495807022826 
0.34966573374342164 
0.4355536205547337 
0.4487386553252625 
0.3722704772851161 
0.31250507838257485 
0.4061759019509157 
0.2741070837174183 
0.4649308176258931 
0.5122269272876832 
0.5042389852705389 
0.4483847006093801 
0.6003779609539603 
0.4172998598501864 
0.44391409868936227 
0.49217056210662363 
0.547360291218957 
0.4329726683745428 
0.32955881478886156 
0.3942147385023996 
0.506770475282269 
0.525128701993105 
0.3882007800496437 
0.49240444352509627 
0.6003095333942057 
0.38931580816004474 
0.4269661620799022 
0.5665223661121587 
0.46054328165058317 
0.5197938447564171 
0.5540312795668527 
0.33064844287063266 
0.4186949946423869 
0.5155857854856811 
0.634296290795417 
0.5088680924100253 
0.5854972424463657 
0.4198710393448597 
0.3293461540813945 
0.5315432164126941 
0.4883078081990733 
0.4560738837271103 
0.2465357455957808 
0.6689679284342538 
0.4345903075751687 
0.46118222356048366 
0.4127270354967187 
0.42067071387229743 
0.4210731624478548 
0.6119835634148769 
0.6305445050831139 
0.5161014137585606 
0.4349004965447824 
0.2388021437268779 
0.2502751909332679 
0.4230897097037958 
0.2930966078441849 
0.5555343903106987 
0.3173082990996507 
0.33266241073146857 
0.543961495738394 
0.6149344373323857 
0.3966208243034157 
0.504832086871829 
0.35642324946015713 
0.31738579013526097 
0.33074429912511427 
0.4537125169939328 
0.41947655003705053 
0.3741538096200702 
0.1978707296711082 
0.3305612424553462 
0.41848345063383263 
0.4433692070217596 
0.40258533256652995 
0.2689201322436833 
0.3907110489782516 
0.5850896062528367 
0.37853324673785843 
0.24018183835789955 
0.48423513603811935 
0.4940732965664367 
0.30948125188486825 
0.43395381467380806 
0.4340074080657199 
0.3370560324262072 
0.33189170999815404 
0.43180875613389885 
0.37328026701400313 
0.3986443234141606 
0.46107112006485357 
0.30066412905331386 
0.4351792988472996 
0.48189807669480117 
0.5077919373226318 
0.5222998043580164 
0.46062671176602665 
0.37499577500535336 
0.33947708266535076 
0.2502011299216331 
0.3101950421082772 
0.4323603901023251 
0.4587650648374158 
0.42446117729401484 
0.32112360425128955 
0.3576700474220847 
0.3714927240595209 
0.4857183618336077 
0.3932934196055915 
0.2165634870096496 
0.41832993223923887 
0.3327477306863605 
0.26169855810145654 
0.2563112693163264 
0.27226677780943775 
0.2649742432559772 
0.39414728778757663 
0.22499695616502963 
0.3285419389840929 
0.3077006245515794 
0.19198730995499866 
0.4456740884337499 
0.27594091315657543 
0.524174519127005 
0.49776286175023826 
0.5570439193472101 
0.5178760745841783 
0.5258421494391717 
0.549398480559798 
0.5408496523214511 
0.5118656798026435 
0.4245260400898623 
0.4559475305766305 
0.4883127591382096 
0.49972287058964227 
0.5352941841524609 
0.5633935163440215 
0.5337104011223414 
0.5921037865913656 
0.562870720363136 
0.4446199928193447 
0.5136216850087034 
0.49555954946777125 
0.42208667148874063 
0.42952105176475697 
0.47755063733412245 
0.5607817033968598 
0.4405735558394073 
0.44975043902222894 
0.5509552216876267 
0.5784233802055003 
0.576301358932567 
0.4723230299690857 
0.46828060116935516 
0.5560959703188151 
0.4654731420238274 
0.4480313626512554 
0.48222473507837227 
0.4836037223894524 
0.38445254219663627 
0.4524029565704537 
0.5408063345507973 
0.5205455571210694 
0.41503899506226644 
0.4926996316404896 
0.555537317035987 
0.49072318575137835 
0.5740446883024775 
0.4841336682399233 
0.5616461340617015 
0.47658881534781494 
0.5229648906218497 
0.5003402800383239 
0.4767224127679046 
0.4541938385526159 
0.5616039217170894 
0.4808515418933203 
0.40107170292317434 
0.5140957643721059 
0.5506549189285007 
0.43053387362885653 
0.4360830310623469 
0.39502138552042376 
0.5232552825456162 
0.6400846650159978 
0.4978101265139309 
0.47801542612134235 
0.5067074284766765 
0.42807673667184004 
0.5513912846813246 
0.5792331027382889 
0.3942900993322931 
0.42945687525313153 
0.5445648364478345 
0.4258247908910957 
0.5322804755836948 
0.4977019817907598 
0.5058751066411484 
0.5520048500806035 
0.5019091202434196 
0.5231121446566358 
0.4837779808539362 
0.572166180840204 
0.5298152042606803 
0.43715711082048075 
0.5525029365798649 
0.5935996601422739 
0.4596423256411385 
0.5107757218762174 
0.4607317885667587 
0.5129679407548257 
0.48180723519802116 
0.5644864626060321 
0.5233599669077736 
0.6263908606614962 
0.6486979305338538 
0.48785060798830443 
0.5351273400226155 
0.5185429933390541 
0.6104593804909305 
0.5108900755612356 
0.5424712013248494 
0.5026836779109939 
0.5633225671839087 
0.5708541688005881 
0.4409128679977431 
0.5485347027876507 
0.5632235651148744 
0.5025122541903025 
0.41666011432468686 
0.6383583944314819 
0.5438222829139359 
0.5313921921799527 
0.5229716824184384 
0.4244012339156751 
0.4743696175305319 
0.4814598893796267 
0.5249598853320507 
0.4942508377324944 
0.5568304505147323 
0.5118617097499868 
0.4625648205892841 
0.6010732362478411 
0.4571844429193452 
0.44365739487748174 
0.4862560089193917 
0.4480316406175692 
0.36793313281228585 
0.4878006850242811 
0.32488005951114984 
0.5095377671776659 
0.4755870761456166 
0.648517366078823 
0.5871528383961255 
0.711602645447516 
0.7204798420535056 
0.5553636978370995 
0.6144110419750418 
0.5742144295315306 
0.6662344927346407 
0.6550889336253927 
0.6185182646397868 
0.6219948554844552 
0.6143408210734447 
0.49512486980687526 
0.4115677884672184 
0.45221564484416354 
0.36448850002713756 
0.5520023645840827 
0.3289007615887214 
0.44688314584446454 
0.518474349766478 
0.16993658042178558 
0.6597575271370402 
0.531147397494489 
0.22782129096566933 
0.4450060854538252 
0.3718381836665639 
0.47250566446728465 
0.22010015546259537 
0.5411256353330135 
0.5313394832522669 
0.5510608366425165 
0.251525416445593 
0.5969345707442425 
0.3971958193456179 
0.3528077181122681 
0.4786261182198348 
0.48762577274731383 
0.398765399359989 
0.3990494354923484 
0.27184325166462847 
0.3390767537985603 
0.2918030966311467 
0.3674629748882088 
0.3753447822708539 
0.43740271654410634 
0.4599669883319501 
0.3680352985777008 
0.4605152565767235 
0.38938083565718684 
0.4897978903256488 
0.5200359789383439 
0.5011100669053669 
0.3989913931765479 
0.272430798625884 
0.4209604477652203 
0.377762402007277 
0.5994002183722816 
0.4944221256137773 
0.340055311930768 
0.3586682469197322 
0.37214250642028446 
0.3977036830102657 
0.3318187249347212 
0.3085186104139601 
0.40985177539209694 
0.48269261258312973 
0.36382381771181727 
0.3547387251281357 
0.25873694946938114 
0.3340210453222273 
0.24396420555223763 
0.36765498016163606 
0.47636062684643404 
0.44765388819012997 
0.2893535330968253 
0.4714150550373793 
0.3436546253070093 
0.42882589620665157 
0.36366996411279134 
0.42243003492390424 
0.37336709193773726 
0.4414347874373603 
0.6065663448940048 
0.6266411781584118 
0.5937816780554469 
0.585098815208715 
0.5888879499308041 
0.5265581100422848 
0.5192246579574158 
0.45648804929299336 
0.48310592170905403 
0.5649933423959876 
0.4438240259673946 
0.44656796435643814 
0.4579497600186579 
0.3166313365329756 
0.46021307351831103 
0.40047844957239787 
0.5044057570266053 
0.4937159527352031 
0.480448515706155 
0.3856657617825373 
0.4408470512846114 
0.551105738452846 
0.5389445803372123 
0.4976903512011985 
0.3613437076277527 
0.3603946300717802 
0.1786366212921551 
0.3084171275043137 
0.18905675180300377 
0.29444043160843575 
0.2645678736860502 
0.6772897656340453 
0.42546829230911354 
0.5072049874228499 
0.3425307946032457 
0.40785913004049285 
0.41423935550195634 
0.16580838709111675 
0.5762769131161156 
0.4741243769060242 
0.4425581212354545 
0.6627724659509068 
0.3225808517907188 
0.3024259134568307 
0.5085360555236427 
0.6183333035747712 
0.1402906840256351 
0.40254644646700244 
0.3700453903760161 
0.40739683377137487 
0.5575185229696502 
0.17467399455497382 
0.33667005426117347 
0.7876023920839837 
0.35187844803240603 
0.5992944736638993 
0.3184107929165736 
0.39331286401261517 
0.18695322678006257 
0.01962529010059596 
0.7639935347755781 
0.3133102883343831 
0.05921869889519405 
0.6237561971048152 
0.5525429356718808 
0.3591711431245605 
0.1389958192757448 
0.2603642473457082 
0.2549117187958965 
0.3258675787887232 
0.45365280690143317 
0.44870657631477384 
0.600853883149062 
0.23365936649183652 
0.4815423179407152 
0.19253189355798958 
0.5632587718806604 
0.5252508075872949 
0.2207573986515733 
0.12262153796019254 
0.5030634184974794 
0.3740648098766416 
0.35531954323252307 
0.34710081000299686 
0.3666726811494829 
0.7441816421493835 
0.3784645717223581 
0.31414159715970674 
0.3845136722962277 
0.10995410722331693 
0.4312670490672087 
0.6156551018153512 
0.5395856709722896 
0.7767114305354983 
0.5063459360117947 
0.28342599578035854 
0.2525511955039174 
0.5916332815171245 
0.5281443175810008 
0.4621591242455947 
0.38824329552493575 
0.3893812151274154 
0.4161697346315661 
0.6875509545694654 
0.6363273828308621 
0.3183380627842461 
0.7308399011521363 
0.6423750252667613 
0.6459849641687074 
0.566988781770975 
0.6423873525358523 
0.7506927051787631 
0.4583868153391114 
0.3246628478934195 
0.4556102745736645 
0.45584127127350044 
0.6416732793043413 
0.6604748636328616 
0.4188755245000079 
0.44265537966732116 
0.4855198439533945 
0.20496236030936207 
0.28471417705600394 
0.2169615113751789 
0.668723467333503 
0.4686097713245406 
0.5808229566707951 
0.31441054135115837 
0.6924102857137249 
0.7211897530927124 
0.0599590608639958 
0.4469533217115195 
0.4527171142669053 
0.5604284961648912 
0.6712225910590152 
0.5573914025063409 
0.46064016051398404 
0.4780530441009407 
0.2328769957665969 
0.23859663137476908 
0.15084544166797223 
0.6697424154722954 
0.3827095507434597 
0.4437181924811428 
0.5749486952171322 
0.4358925404905552 
0.6602697006614782 
0.5310054993189648 
0.2983011592241397 
0.5348031091591633 
0.5913578520840853 
0.11568313947099401 
0.3248786299563626 
0.1864082233150425 
0.44873405764927116 
0.37260616564621385 
0.5716305662301491 
0.34921610825990484 
0.5696694328154722 
0.5342557621531394 
0.41610659539039413 
0.43906637739086185 
0.3351835903879789 
0.19840646374951923 
0.15011629064329016 
0.42168031696430475 
0.19539134972506378 
0.32427986709063666 
0.5963030573146411 
0.777886171444667 
0.7663678298578854 
0.12875609732569598 
0.34980446993427444 
0.5862751489717174 
0.5372053595622611 
0.7143826946996833 
0.4944870880730772 
0.34775470438899747 
0.5726013664381 
0.3316795804318163 
0.3528108726040157 
0.5065035954442155 
0.4155688707530962 
0.7377565469154248 
0.5420801701651223 
0.40460694606750364 
0.30796201118495126 
0.42465108415137154 
0.4353566017373842 
0.2242292177226343 
0.42761367921308735 
0.578075553834216 
0.41529414710151275 
0.18059019592277256 
0.2644701809019057 
0.5979906592389961 
0.3774140537470754 
0.44804799542199847 
0.45459521481302045 
0.2147033428065119 
0.2850558146348139 
0.350080731494776 
0.7101217285002416 
0.4219364906351775 
0.14682456719895556 
0.6924642848536793 
0.3662031283693252 
0.2897771100267784 
0.6889438206855252 
0.47220865268431145 
0.5777621311739043 
0.1896230994030978 
0.36251978922704176 
0.3998777637740368 
0.31129950288767516 
0.4904906779923822 
0.09411812573891579 
0.4346181502017096 
0.4716421097580826 
0.3781241655524425 
0.36981728354241206 
0.6722850023581926 
0.39119709884608256 
0.7724283971424066 
0.25623588827222327 
0.37339401815004647 
0.4985028856865232 
0.5991684240316102 
0.7203627514434257 
0.45596056115875216 
0.2602091292529357 
0.27268200873416215 
0.16574399222455394 
0.4884233351314575 
0.10265567825290439 
0.6104454225842545 
0.509449076246799 
0.323307924774125 
0.3145393333182558 
0.3770175702849828 
0.7464722217173079 
0.49391301513990316 
0.2492063488765948 
0.3949445211282041 
0.6532903135848409 
0.3378659261240905 
0.33640770492697697 
0.3744231335391396 
0.5557635195326774 
0.2760018321435399 
0.5617379952576187 
0.2226598539856043 
0.3096366746277552 
0.4604215136773415 
0.740911945343537 
0.5016441769491023 
0.4840277876586247 
0.48629886365338726 
0.3035090569548206 
0.6865056819252905 
0.5653565036950914 
0.4106349498262158 
0.479717644895831 
0.409492079946385 
0.47160372809653045 
0.5316512160489154 
0.4759919613263716 
0.659311210718198 
0.5150656393166928 
0.2227855090272205 
0.30698650363029784 
0.26945377263611336 
0.6226095175047834 
0.5516946293326729 
0.7138151290216431 
0.5648001362320247 
0.17431572082512148 
0.21682904204890355 
0.5104472960364663 
0.5054093723517333 
0.2847094384415393 
0.11906479790573281 
0.556851791748829 
0.5677456215799134 
0.20889271356720335 
0.4855389741949556 
0.4891918780352761 
0.7430515418048113 
0.3697822181701056 
0.8577260525031994 
0.6134167262413986 
0.29913977474461545 
0.4558468321742518 
0.10475750790008549 
0.5044551105631245 
0.38368692003544086 
0.6439342286047345 
0.4213328041210258 
0.28008057577911694 
0.15502327036571298 
0.22653629796965125 
0.5444301091528572 
0.3654843189376446 
0.580798654827108 
0.17021731144492855 
0.5300082418244491 
0.47987517542955294 
0.5040184409493049 
0.36357519198734856 
0.2196619996183161 
0.18515319003159927 
0.7172167337009033 
0.28411875077210913 
0.6043109206069504 
0.45760838314506075 
0.18536741621177338 
0.33484215200175865 
0.3414846868264666 
0.40352402964886913 
0.303649544099 
0.3312585426597447 
0.2402404582175211 
0.6063847263696629 
0.4373309354434412 
0.3315154088683358 
0.22331958699912743 
0.36141572179933673 
0.44955730779819936 
0.439476941247864 
0.0979363047111765 
0.3483038334589844 
0.655241050158994 
0.5051216987351633 
0.5603023637709659 
0.3102650844184952 
0.44810760686834245 
0.5225338159694338 
0.2981373812596808 
0.4296251535934082 
0.16939680012882982 
0.10550896238424672 
0.6538315294396875 
0.6455513016838534 
0.05729856930895223 
0.31853283049490416 
0.23473057122727103 
0.4488783346588031 
0.5380568340537029 
0.47638270206988104 
0.5668529007874448 
0.4739698361850283 
0.3682610342415189 
0.14528100750647646 
0.4725473547509625 
0.5731457513083538 
0.18844943272314651 
0.4792247513341218 
0.38462712257808873 
0.5121818875610898 
0.49194240391833494 
0.4450723072618443 
0.46653006885740367 
0.5087408497179573 
0.19397387408097796 
0.6482354152813019 
0.37950473226792075 
0.37108348280989634 
0.5467473226992521 
0.33478380966234156 
0.2873412147321113 
0.28893901230051117 
0.5141874289574833 
0.289116367896723 
0.7888969163725733 
0.3424365532027503 
0.3506052643042863 
0.5655074834731325 
0.5846972916110409 
0.46367901807856343 
0.4720745257881849 
0.04359604285336026 
0.49576210615249044 
0.4310310414589679 
0.5269070059373899 
0.723759826945884 
0.44198366331958383 
0.5440770602024512 
0.2076043684510556 
0.44623099031501195 
0.38769619867846367 
0.46964912374354795 
0.5747259097942546 
0.7646518601249752 
0.4493621047581931 
0.18997663142185955 
0.20877084280637626 
0.18542210089034789 
0.531561282791346 
0.2506558497123357 
0.5950036059405176 
0.556590244629721 
0.476383298815893 
0.352072802855506 
0.5144543685587588 
0.2326631258606106 
0.8055901039782185 
0.695939608689419 
0.5906910155941008 
0.4222309801842423 
0.558819959566766 
0.5059104048271803 
0.13216722034831788 
0.3163109884563317 
0.30262557519556144 
0.24636836847147442 
0.6049115707793857 
0.38502460115579595 
0.49606741364906626 
0.3227254691387636 
0.3262613860297453 
0.2890921823281111 
0.19210673687477445 
0.41759131062587124 
0.35141607297209165 
0.29352242590115346 
0.18410130912372863 
0.41749412544916226 
0.24820076466424887 
0.3278151845550677 
0.17335611811811777 
0.3134114154949241 
0.16503965605166834 
0.23046741405934543 
0.34256726691754885 
0.2081747029391355 
0.21243371435064975 
0.2638822932794822 
0.34134998631112984 
0.5724287073251368 
0.3550672744703776 
0.34469902621236703 
0.6219711041416821 
0.5237519967819033 
0.3870386532760319 
0.2868147041125224 
0.12082030834366515 
0.40333406568367486 
0.25397467809354174 
0.39522018445639806 
0.4308788481500535 
0.32538845477936207 
0.3330393312084863 
0.24688651390079538 
0.14061701212469566 
0.41529506088539087 
0.37064380755903314 
0.36941283924839124 
0.31886907083110605 
0.34735780021562307 
0.5416324716617548 
0.29465842795503644 
0.224482639307631 


==> size_train.dat <==
0.16912266803249199 
0.28743552974102254 
0.4080556434775803 
0.5535308247212578 
0.38291678724402806 
0.4114610058473247 
0.153563271906874 
0.25937289057321106 
0.2548418360361668 
0.38927924423112537 
0.5541801234708669 
0.8473501536879892 
0.3820712129242806 
0.36345049953235353 
0.3717611444458032 
0.4420216411928827 
0.3089289782315845 
0.17713667122984694 
0.7125392202219031 
0.5412537203586125 
0.49401127421674185 
0.46731975414241506 
0.5859464072567909 
0.7379102313764664 
0.40451878151311527 
0.15928546827521642 
0.5024919998661606 
0.4835330458307127 
0.6143260120179895 
0.30103199229149996 
0.5000151555215415 
0.43350646286511113 
0.4125432882883266 
0.20980878101925832 
0.45321592269728106 
0.4599084479399424 
0.3727433770040189 
0.198310187522227 
0.5113599204263553 
0.33000471295055245 
0.4095568396406213 
0.3173300477696999 
0.563683067295737 
0.331176581589158 
0.6686271310411482 
0.28038162760255253 
0.4880957713216816 
0.3043978362110743 
0.2661492622990488 
0.17536833130830298 
0.3558135666219546 
0.48647473999251073 
0.4004809423680412 
0.400634532466231 
0.2920569868864137 
0.28292864635157844 
0.20113472869443222 
0.40392473734170736 
0.8176443877021562 
0.5043789875981245 
0.23372933397584522 
0.15843194160126303 
0.34786295004904394 
0.2773671361747088 
0.30234273791036914 
0.3854901203890287 
0.32576409804938167 
0.1593474035853011 
0.10867375363159842 
0.4511203809288544 
0.5763108870636013 
0.5270073142973462 
0.40451004248842753 
0.2589573069863294 
0.18711653001335316 
0.49417731410735977 
0.21238344164322956 
0.38489221066884605 
0.24646482994633434 
0.34674546585864324 
0.49797126198938585 
0.33067641143794757 
0.2798701804786173 
0.3928534920857168 
0.04122985100155619 
0.4956948300077751 
0.4966576466225328 
0.3954805070225177 
0.16656717270989074 
0.17816115661852258 
0.28474251956209806 
0.31061895234832004 
0.3608201032565343 
0.29452545197018354 
0.6739029478920647 
0.1298013205587237 
0.2272483853822969 
0.423862912367383 
0.45665113262455853 
0.34850869155734326 
0.21631334806292177 
0.3142302322423667 
0.4349039186035691 
0.15995454693135136 
0.42109046356691743 
0.11022876735343276 
0.07438389206076582 
0.3831853158980375 
0.8415984728663357 
0.5172275301261573 
0.4000500994849397 
0.6743031603194845 
0.589331252997834 
0.5634579203181962 
0.5066342626256283 
0.2743950363791381 
0.37433854369006275 
0.44702074055981683 
0.8040516579091769 
0.3799910634845819 
0.13527183396021183 
0.9351454550829702 
0.5228301377694169 
0.569380631626515 
0.11001734960575 
0.6475778356103392 
0.37835789164951633 
0.22734650715741408 
0.4468768049810609 
0.8976840760605208 
0.3739501464756691 
0.16662909279138025 
0.3764414975333472 
0.4630627125431482 
0.32929363221586666 
0.38780640474639766 
0.4100120395880724 
0.46243941854472037 
0.5709236162406433 
0.38492930423149413 
0.4477302689600646 
0.49069221205853397 
0.37176918434396833 
0.4521376370367028 
0.597956662101211 
0.5111737961979471 
0.4244119150791462 
0.20313438949552662 
0.28689481076627327 
0.3708334156358508 
0.5205007837936168 
0.5758995838574262 
0.5535651993403534 
0.1880799063058899 
0.4097534984330158 
0.38455022294224644 
0.6855410958067701 
0.4126920636040439 
0.7125477648991605 
0.385867060207879 
0.5826469708332187 
0.48119491089483146 
0.48235271378970307 
0.2501699468466083 
0.20788710758440912 
0.3401662014843132 
0.5554551694099152 
0.4917105541372427 
0.3965576198898624 
0.6884812616764742 
0.2890828876294439 
0.5024277383014841 
0.44744914330473284 
0.4735947875770539 
0.5512885207848967 
0.3931031372851993 
0.2193873531272266 
0.3077627369745102 
0.45229441308747126 
0.4455333766622972 
0.4662490130085001 
0.37733669924521973 
0.4932466004427269 
0.4079056639507447 
0.49944724654616535 
0.45389274221589504 
0.41084646210302456 
0.2617402855153363 
0.27468600662872317 
0.26203025022707466 
0.2884063981880722 
0.22253774462309914 
0.31170002218688675 
0.3253601469838311 
0.389215015418297 
0.339857549139057 
0.33323323506597174 
0.21942643274105028 
0.38973088887889124 
0.37653651789337134 
0.4143442984549857 
0.5564651439510898 
0.3899990106540684 
0.44525278941472674 
0.2798584700932002 
0.46639810592425013 
0.48392121110918845 
0.42666331656687334 
0.3572354218342659 
0.48569637246350533 
0.5008037654726402 
0.4212413855751497 
0.4959844814850182 
0.4446961465598436 
0.5162469159588257 
0.5018983547591724 
0.5405547308901586 
0.406068996449542 
0.47129201733152803 
0.4056894329261234 
0.6065973804105176 
0.4587934375700968 
0.4708976555289464 
0.4237019901633991 
0.5383525298414351 
0.5303832791284173 
0.44107767264341613 
0.4806797373515787 
0.668236595715902 
0.41260376585871655 
0.41253801193942147 
0.5597439247576446 
0.5361219588468331 
0.5971736076906594 
0.5170794623936271 
0.3341279416484703 
0.4528381362932356 
0.504200111893264 
0.6326417820254878 
0.5915578296088493 
0.5664151206573336 
0.5060731362940135 
0.3131153345766795 
0.5996492200337045 
0.5878821817374265 
0.6233164763286405 
0.46353235467461656 
0.7792938647790572 
0.4641893547023951 
0.44479511483518436 
0.4525634695910034 
0.3604823005504784 
0.3908901583509967 
0.5581208647441492 
0.5530173423835213 
0.2682024405725419 
0.4659088783426331 
0.34714475278192203 
0.3026685479809971 
0.38237761726900454 
0.33376060518027695 
0.6472943032962872 
0.31579619344726867 
0.3299579588822535 
0.4491082240230061 
0.4935711812936563 
0.4539874393456657 
0.45348102647258004 
0.33355901028066515 
0.29350457633134713 
0.29780109525889537 
0.3550377890520796 
0.42739504568828934 
0.3543790622074961 
0.29509941139700996 
0.3571774987145763 
0.4103006564235109 
0.5110756634398879 
0.3621154582776061 
0.29247835463839483 
0.39024606423436226 
0.5664059076620226 
0.3933936627203727 
0.456198709551925 
0.6365484865018561 
0.6341611194858647 
0.394043765537205 
0.6606641745918703 
0.4701770252807722 
0.35277976752284784 
0.32329239944453997 
0.4536951641377034 
0.41386169592333594 
0.5534748783131308 
0.4884212499718152 
0.4012115959562112 
0.31532943843880384 
0.604874779975876 
0.5087010720593889 
0.6453273354164946 
0.4953446661227485 
0.3800212568989226 
0.47251521880700764 
0.3044216612706621 
0.39210608691668913 
0.3653143928456899 
0.5156397399652038 
0.3376935949588385 
0.3417576534527998 
0.38631596343375973 
0.4482636838459243 
0.43173377031135646 
0.3686743527032554 
0.24621437741600322 
0.33511245136810175 
0.29060407143898503 
0.3327542954150974 
0.2513657896514348 
0.29539256736452585 
0.24615456255597407 
0.3620312245288001 
0.4063632253303214 
0.39218190626081023 
0.26899840534047176 
0.27323350636382154 
0.4992632711195874 
0.3736232422403054 
0.5029795114661809 
0.6654765081823812 
0.5585227878014082 
0.5929861059226846 
0.5487040412895106 
0.5436005159767201 
0.6288972602289495 
0.5389228452000534 
0.48943417973869113 
0.48763678577653247 
0.5339599661153718 
0.5402921928926062 
0.5583385308087155 
0.6845887510466014 
0.6181268039524052 
0.6181283281674381 
0.5702359119644684 
0.5236985510296739 
0.4915071878203823 
0.49948108220578463 
0.44552806843060483 
0.5289704794793313 
0.5676838312357635 
0.6548806049788592 
0.49439007983995015 
0.5529987973811897 
0.5251385181784995 
0.5079686057699258 
0.5614724313549753 
0.5347976211132539 
0.5628608684338868 
0.5683121786578492 
0.5100408387392564 
0.5156246796839148 
0.48142033865936973 
0.5651433075049946 
0.6235298102908953 
0.4920898012349823 
0.5775115851346039 
0.5270347580022319 
0.520730306130622 
0.5987198880648705 
0.5838223794620344 
0.5141977220607128 
0.5225940761936305 
0.5182201640370181 
0.5993557699141362 
0.5103143035218689 
0.5997301524149881 
0.5210182125917735 
0.49177458753866227 
0.44337207531728257 
0.6094109329372945 
0.5192416137297297 
0.6081918521317815 
0.5734225191359481 
0.5188743765084729 
0.4496990561307729 
0.5433852287958328 
0.4792655250268351 
0.5281019036095866 
0.5582995547017263 
0.521683097155324 
0.5338697229443985 
0.53156889099947 
0.4726901106232427 
0.47224222927646387 
0.6033902424936137 
0.5746956826704711 
0.6228535751474099 
0.5251290595739255 
0.5020540805030584 
0.5473119157469899 
0.5368722092535401 
0.5853569338362934 
0.5329175420416848 
0.6210758178669917 
0.5380447346590184 
0.5378036909004636 
0.6018268147580963 
0.5250008532858382 
0.5325226276262456 
0.5622751760389996 
0.5522098578689351 
0.5190867083828946 
0.5330928641551473 
0.4691401888903019 
0.5187034383590736 
0.49830272790789015 
0.5658341049032263 
0.5337514558333321 
0.5915274849122049 
0.6171714710399381 
0.549212433485892 
0.5923571035744245 
0.601509453194741 
0.5398567154905803 
0.48870682496871926 
0.5516391526489527 
0.5139034006954148 
0.6503035641299435 
0.5196068138497798 
0.4970291106161478 
0.46200679785210025 
0.5433056902026646 
0.4888631205696678 
0.4809308974235809 
0.5648221312923744 
0.6335586174079194 
0.5818802324863851 
0.5857189613105785 
0.45965034051122283 
0.5115179003686335 
0.5688451282848123 
0.5170385970075344 
0.5350604808677878 
0.634131641857244 
0.49537651631761603 
0.47171109417550144 
0.4799592500276942 
0.3907377268879185 
0.4601472473136772 
0.4234290344006679 
0.46407917123271514 
0.384348613082009 
0.4580796129532106 
0.451990896937947 
0.4594812797753839 
0.4459580763663439 
0.633894155198603 
0.6138956064246672 
0.6602100460350426 
0.6048447087287728 
0.6399400716178243 
0.5837595475666023 
0.5771573320394067 
0.592599334125487 
0.630618263646017 
0.676519477083274 
0.5857614974390899 
0.5906956986536964 
0.4758140651467425 
0.45825705722572296 
0.3995724672383614 
0.41874879579744895 
0.4723690613323944 
0.3619465788188252 
0.3603950003907853 
0.5176939367686424 
0.11497058909566563 
0.5289215439849905 
0.547793154117422 
0.24868364076174188 
0.44117393415931 
0.39733492062402703 
0.43005383404944175 
0.2669695801639682 
0.4982678805178215 
0.5644747207595232 
0.523816101059189 
0.4529740944638331 
0.5946051251359147 
0.4127591754569561 
0.2657380789784645 
0.48964535298467154 
0.5231739145255027 
0.4245246766102945 
0.3972310048154062 
0.3606777519477869 
0.34992494754847736 
0.32586856402390496 
0.3658604627558083 
0.2759223316628023 
0.46739432990749485 
0.5833404494845041 
0.45282978396145535 
0.3852173119197574 
0.3710740720719918 
0.5489239668522418 
0.4308137028489351 
0.4892217486355634 
0.4883605691619669 
0.28040074501410545 
0.3371590455154388 
0.44731464920404956 
0.5123589724698651 
0.503805802321447 
0.4903730388024241 
0.41833342858912326 
0.38245513365358164 
0.4185758236575605 
0.40874449980127714 
0.3315100670046118 
0.3944587852070827 
0.48393613132689456 
0.3775812458851944 
0.3814660647690067 
0.4129769355211007 
0.4141230046147471 
0.3939099410188341 
0.45359925191430633 
0.4905006335466843 
0.3622190797220283 
0.38550666532214917 
0.47710455836256543 
0.48332113186524145 
0.4028560072443445 
0.38036106114603097 
0.47116100626726487 
0.3844271518849621 
0.5039463268379542 
0.5652469159400877 
0.5616797351259315 
0.5512354345117929 
0.5512981278067789 
0.5051149379341089 
0.5760774476801686 
0.442013807576408 
0.42729401648426923 
0.4422974524419348 
0.47761267025664866 
0.47501603732545894 
0.4927567834341908 
0.4702375348394542 
0.36707201675096923 
0.39596062076394434 
0.48483682601820455 
0.4297224493348569 
0.4138854533868091 
0.5049982987490682 
0.4555502696905365 
0.5347686974982452 
0.4974959596664155 
0.5061283246176512 
0.5173865851613371 
0.38068025001788897 
0.4158239738983486 
0.22099874339711115 
0.3268711286098496 
0.14870441276548915 
0.34382772552942126 
0.3570566555708371 
0.6398851340077721 
0.45976041447469823 
0.6229154838435361 
0.3690960093287059 
0.6586204273812232 
0.46581783969403634 
0.3009149740236523 
0.5302262103765157 
0.4447201372290283 
0.38681275614479826 
0.6007405253075468 
0.4223660149378912 
0.3784971917568797 
0.6187469026449192 
0.8347306751483622 
0.16014858184759262 
0.318010792654461 
0.37041693928016506 
0.4129058463127624 
0.5057294216293396 
0.21292092772311103 
0.4282929103079226 
0.8980089620833261 
0.35892901139575084 
0.584210055027681 
0.4304526624102149 
0.39108930572906603 
0.25718145903606093 
0.0590587157554657 
0.7987100756655555 
0.44048694968430835 
0.13447118831780908 
0.6163943387508122 
0.560703137421918 
0.5188978360750854 
0.19453611628607376 
0.3874153750837414 
0.33604760714857546 
0.4461896958870277 
0.6491544441053896 
0.40595698788096324 
0.6695012799887996 
0.3479857199370304 
0.38432214025785255 
0.2681573922743295 
0.5625201000061152 
0.6306612315022245 
0.37317506216542784 
0.11284769403896742 
0.5051226430239627 
0.460573290606763 
0.40478393476132013 
0.5240478311150883 
0.4622553511973582 
0.8849515861544083 
0.4407476114789775 
0.43056726662890366 
0.44286889536994084 
0.2128014612726121 
0.43760599705817127 
0.6569155384784633 
0.4864167003334285 
0.8191361849202847 
0.5771891219194726 
0.4917907597622994 
0.5450243961011085 
0.5440361617803309 
0.45873795014600555 
0.47173868134743296 
0.5072093810578705 
0.4172666487143126 
0.5507411520136621 
0.8357601888741331 
0.5721382997062506 
0.2575635023591565 
0.6752989825196414 
0.7487493298749006 
0.6692794582458235 
0.6212702225175591 
0.6388793291649701 
0.7942066468318811 
0.5732544753492801 
0.34998430870896585 
0.4761866147365034 
0.5395547401428492 
0.6711782374581076 
0.8800499093639822 
0.4152540028778244 
0.5424713617845199 
0.4785965083274147 
0.3990955058895007 
0.3300401249902373 
0.23565385638160496 
0.7023551805055624 
0.4835422684971545 
0.432821782290935 
0.5778605231014212 
0.6989522632076199 
0.597225193702267 
0.05386934773164634 
0.4731864253171385 
0.5763301013705786 
0.4561506746491483 
0.7221214062224359 
0.616761238036077 
0.5506291370964728 
0.4804320084914639 
0.3948912553051788 
0.22656557206109543 
0.22118701661535706 
0.6027130090110319 
0.56492651223793 
0.4428457467137198 
0.6282764119086307 
0.654580363300822 
0.6271600732562216 
0.5542463540654674 
0.28357675150182576 
0.56852392075969 
0.598039335116785 
0.297813750189522 
0.4777559764933958 
0.3386039787271218 
0.5590434827954011 
0.3903972455242333 
0.7340387938068108 
0.5691147289309076 
0.6778670322562116 
0.4954159354628452 
0.48561214698654254 
0.5224031061928386 
0.4515363221833194 
0.32539574837684304 
0.22622492950415582 
0.5258317040719472 
0.27693840577170914 
0.4874760446044417 
0.5826056054462303 
0.8215418324024899 
0.8678018047380484 
0.14167295997561274 
0.3957197612668236 
0.6034150348068263 
0.6243232336872627 
0.6649881203286251 
0.5308826106820199 
0.48323525628370745 
0.7603492730329866 
0.39517669784406695 
0.43053187142126165 
0.5637071972714328 
0.47893458278281065 
0.6286758767075649 
0.7770542341953082 
0.465430279981532 
0.41948377771033246 
0.29327550276882997 
0.40761738969679645 
0.3365391118667733 
0.4425074920258409 
0.5365008434862213 
0.4355807960912943 
0.32347365127479577 
0.4265784491352765 
0.8695038503890917 
0.41209775754895644 
0.4822579662864907 
0.4384308235726725 
0.3177867002671754 
0.3526987351140418 
0.48143885249765545 
0.6965978029150118 
0.3817279490950486 
0.1972722544389384 
0.6287748770359763 
0.43088097792552565 
0.45945674695109673 
0.6256757109819244 
0.4909976312566443 
0.5992523322126697 
0.312070691369209 
0.2575834175202862 
0.4685508581746524 
0.41482151795996547 
0.497645565610449 
0.12257535598004654 
0.5188102326445067 
0.4920280557905135 
0.5218475605209897 
0.38383894752131864 
0.6406557838453799 
0.4844890705128407 
0.759117071943972 
0.3862893951046133 
0.5037197129858234 
0.5140476682822245 
0.6700849319336948 
0.7465217079410482 
0.5493393987131081 
0.2782314647831018 
0.37335390024655696 
0.2478323648481152 
0.595749743063265 
0.17187914644711058 
0.6542905634422796 
0.5862250753881145 
0.2414208933620757 
0.3784131311628779 
0.4080370462329661 
0.7043356413278128 
0.5515790120872432 
0.3022915108947933 
0.4160820483939544 
0.6431544430140431 
0.3892622980228923 
0.3873577056589848 
0.45330819776804354 
0.5456836628269531 
0.45408872976457787 
0.6196615815067454 
0.3697297472741416 
0.37142846346643066 
0.49374444289919955 
0.5820364899743066 
0.5049750682052424 
0.5916540794227299 
0.4544743126676672 
0.32875576811092466 
0.6922325493658779 
0.5605105144508259 
0.5434974443367021 
0.5002511315234355 
0.5301251500077779 
0.5927783966440384 
0.5903281595644222 
0.5427263027512945 
0.6189345362445872 
0.5279754586492057 
0.36028627872561825 
0.3175200043028713 
0.3188954348391433 
0.8071502568370176 
0.6533365840153492 
0.8885402256413498 
0.5034830381370492 
0.29530017888909527 
0.273607804876064 
0.6319037153596432 
0.6423957672681043 
0.4141862267892465 
0.15842449517000273 
0.5491237947124918 
0.5679472323565147 
0.31150517952430357 
0.4981469320431458 
0.575679548310279 
0.7488653424480881 
0.47090296149523053 
0.894172543928455 
0.46600605926515865 
0.4245246131897819 
0.583772817121352 
0.05561052129372603 
0.4498940285875122 
0.42452545733576963 
0.6372286745778009 
0.3389812579551248 
0.3903980545514616 
0.2989116604814075 
0.3407695994676669 
0.5758005702480619 
0.5332502855782024 
0.4966084331940242 
0.23727972566959477 
0.5920473077786842 
0.8937558630741017 
0.5779200066734954 
0.3551070193518851 
0.2996293840505188 
0.27215190257965705 
0.6706828296476095 
0.35892657213347556 
0.5572365834244366 
0.5660240179416011 
0.3142940787507357 
0.3716588878353956 
0.33469476176312196 
0.18973096017752736 
0.40720526094045406 
0.4682675151789929 
0.3532606357946525 
0.6210357682749755 
0.5108706368684903 
0.2677109851187022 
0.22814516299445273 
0.5176789155529979 
0.5008243700829362 
0.5020385975375463 
0.19731402507408535 
0.45173625452887994 
0.6615793623068184 
0.4877264100525921 
0.4835623436793889 
0.36341600141581126 
0.5614146924225011 
0.5229634235576152 
0.45840352640381793 
0.5933482264307753 
0.24266581663171333 
0.2237333221529117 
0.5955576674407064 
0.6330393068347442 
0.16425276436662722 
0.38469340072639985 
0.23720031217540746 
0.3667620315342362 
0.5643292055946282 
0.5441084567556201 
0.5912370618202714 
0.5869311942970477 
0.4523404107820108 
0.16761443289452202 
0.5134524047828124 
0.5915974367676406 
0.2697012722770295 
0.63976274283672 
0.4459672967358184 
0.7184953976362106 
0.5316532565531336 
0.4281661967418005 
0.46275488315276 
0.5444584710935297 
0.4912952835628954 
0.645532122031711 
0.48651589535923817 
0.40728559441747086 
0.5633421818573965 
0.45130170333730674 
0.31159133443191 
0.4215862584291205 
0.5433616006317689 
0.43329426190860093 
0.7153901616918742 
0.4661381022867381 
0.46814503046682787 
0.7663228426384286 
0.6514834421361433 
0.5123259978184348 
0.5216329233888432 
0.023048747131841987 
0.585947288328914 
0.39727468944588984 
0.6234463190492546 
0.6881776099390329 
0.44073161161524615 
0.6201247422891014 
0.34686400767608433 
0.44157688022485264 
0.3862356148966597 
0.6253653318954343 
0.49012588550975944 
0.9051276698975889 
0.5384533614679138 
0.35156222157524125 
0.33130916134215005 
0.36915274402196596 
0.6118194904538321 
0.2547288176641962 
0.6821466863682161 
0.5842927895562712 
0.48233743146054425 
0.48314279969733415 
0.8851762077604002 
0.2518075098355846 
0.7883387441870102 
0.784668938033457 
0.6693673874102564 
0.3962925988475073 
0.701567835430439 
0.564270309253217 
0.13590816213392345 
0.5168162054714639 
0.43505990337998424 
0.3582727336147259 
0.5734668439710068 
0.4183087597616108 
0.4110068049589432 
0.5565635318713482 
0.35867958567894725 
0.4607914576239518 
0.2912048570566741 
0.5019119811214742 
0.3992242698325488 
0.3884680277766418 
0.23770130631568645 
0.5081612598021779 
0.3887781057706627 
0.365509634614072 
0.4057490649828885 
0.3927012489598664 
0.3586397646047305 
0.31384538263489653 
0.5488362077460264 
0.38579635523764505 
0.31216256178346014 
0.33612166263546245 
0.47921505291757766 
0.6540523587772953 
0.40074976180679683 
0.4359547156206903 
0.7056873992289846 
0.6619805878213201 
0.43511837458792113 
0.3729506318894621 
0.2699627859471034 
0.6490186419638198 
0.3967273800574547 
0.32849923361112726 
0.3854420884843347 
0.49392926644520735 
0.513283456254215 
0.4080015955938349 
0.15978527218542354 
0.5068792658128012 
0.36228091808272667 
0.44547089761377234 
0.331811248409682 
0.4260592755688059 
0.6239426036678022 
0.4308050480824653 
0.29128451824433976 

